Quantum algorithm for the lattice Boltzmann method with applications on real quantum devices

We introduce a novel quantum algorithm for the lattice Boltzmann method (LBM) based on the one-step simplified LBM. The structure of the algorithm allows for more flexibility in modelling different physics in contrast to earlier quantum algorithms for the LBM, while retaining computational efficiency in terms of the gate and qubit complexity. The new algorithm has potential for full end-to-end quantum utility especially for linear problems. We discuss the implementation of examples in linear acoustics, as well as a nonlinear Navier-Stokes problem that was solved on an IBM QPU in a hybrid simulation loop.

==> acoustic_data/initial_density.dat <==
x y value
0 0 4.752272e-08
2 0 1.926746e-07
4 0 6.764851e-07
6 0 2.068906e-06
8 0 5.546884e-06
10 0 1.312814e-05
12 0 2.763490e-05
14 0 5.215376e-05
16 0 8.898954e-05
18 0 1.384825e-04
20 0 1.982772e-04
22 0 2.634669e-04
24 0 3.275710e-04
26 0 3.838850e-04
28 0 4.266520e-04
30 0 4.517433e-04
32 0 4.568746e-04
34 0 4.415934e-04
36 0 4.072624e-04
38 0 3.570944e-04
40 0 2.960842e-04
42 0 2.305813e-04
44 0 1.673472e-04
46 0 1.122349e-04
48 0 6.895252e-05
50 0 3.846587e-05
52 0 1.931882e-05
54 0 8.663578e-06
56 0 3.442378e-06
58 0 1.203166e-06
60 0 3.674509e-07
62 0 9.745934e-08
64 0 0.000000e+00
66 0 0.000000e+00
68 0 0.000000e+00
70 0 0.000000e+00
72 0 0.000000e+00
74 0 0.000000e+00
76 0 0.000000e+00
78 0 0.000000e+00
80 0 0.000000e+00
82 0 0.000000e+00
84 0 0.000000e+00
86 0 0.000000e+00
88 0 0.000000e+00
90 0 0.000000e+00
92 0 0.000000e+00
94 0 0.000000e+00
96 0 0.000000e+00
98 0 0.000000e+00
100 0 0.000000e+00
102 0 0.000000e+00
104 0 0.000000e+00
106 0 0.000000e+00
108 0 0.000000e+00
110 0 0.000000e+00
112 0 0.000000e+00
114 0 0.000000e+00
116 0 0.000000e+00
118 0 0.000000e+00
120 0 0.000000e+00
122 0 0.000000e+00
124 0 0.000000e+00
126 0 0.000000e+00
0 2 1.926746e-07
2 2 7.373169e-07
4 2 2.438204e-06
6 2 7.009672e-06
8 2 1.763786e-05
10 2 3.913096e-05
12 2 7.716631e-05
14 2 1.364483e-04
16 2 2.183782e-04
18 2 3.194755e-04
20 2 4.315945e-04
22 2 5.439563e-04
24 2 6.459443e-04
26 2 7.293066e-04
28 2 7.889719e-04
30 2 8.225652e-04
32 2 8.293086e-04
34 2 8.091002e-04
36 2 7.623010e-04
38 2 6.903445e-04
40 2 5.968352e-04
42 2 4.884440e-04
44 2 3.748019e-04
46 2 2.669473e-04
48 2 1.746777e-04
50 2 1.039610e-04
52 2 5.573643e-05
54 2 2.667506e-05
56 2 1.130091e-05
58 2 4.205402e-06
60 2 1.364996e-06
62 2 3.839896e-07
64 2 0.000000e+00
66 2 0.000000e+00
68 2 0.000000e+00
70 2 0.000000e+00
72 2 0.000000e+00
74 2 0.000000e+00
76 2 0.000000e+00
78 2 0.000000e+00
80 2 0.000000e+00
82 2 0.000000e+00
84 2 0.000000e+00
86 2 0.000000e+00
88 2 0.000000e+00
90 2 0.000000e+00
92 2 0.000000e+00
94 2 0.000000e+00
96 2 0.000000e+00
98 2 0.000000e+00
100 2 0.000000e+00
102 2 0.000000e+00
104 2 0.000000e+00
106 2 0.000000e+00
108 2 0.000000e+00
110 2 0.000000e+00
112 2 0.000000e+00
114 2 0.000000e+00
116 2 0.000000e+00
118 2 0.000000e+00
120 2 0.000000e+00
122 2 0.000000e+00
124 2 0.000000e+00
126 2 0.000000e+00
0 4 6.764851e-07
2 4 2.438204e-06
4 4 7.573280e-06
6 4 2.039743e-05
8 4 4.796743e-05
10 4 9.925495e-05
12 4 1.822722e-04
14 4 2.998901e-04
16 4 4.466495e-04
18 4 6.089359e-04
20 4 7.689483e-04
22 4 9.104019e-04
24 4 1.022959e-03
26 4 1.103517e-03
28 4 1.154498e-03
30 4 1.180594e-03
32 4 1.185596e-03
34 4 1.170368e-03
36 4 1.132424e-03
38 4 1.067181e-03
40 4 9.706476e-04
42 4 8.428126e-04
44 4 6.903445e-04
46 4 5.269322e-04
48 4 3.703177e-04
50 4 2.368837e-04
52 4 1.364483e-04
54 4 7.007626e-05
56 4 3.179983e-05
58 4 1.264708e-05
60 4 4.376147e-06
62 4 1.308863e-06
64 4 0.000000e+00
66 4 0.000000e+00
68 4 0.000000e+00
70 4 0.000000e+00
72 4 0.000000e+00
74 4 0.000000e+00
76 4 0.000000e+00
78 4 0.000000e+00
80 4 0.000000e+00
82 4 0.000000e+00
84 4 0.000000e+00
86 4 0.000000e+00
88 4 0.000000e+00
90 4 0.000000e+00
92 4 0.000000e+00
94 4 0.000000e+00
96 4 0.000000e+00
98 4 0.000000e+00
100 4 0.000000e+00
102 4 0.000000e+00
104 4 0.000000e+00
106 4 0.000000e+00
108 4 0.000000e+00
110 4 0.000000e+00
112 4 0.000000e+00
114 4 0.000000e+00
116 4 0.000000e+00
118 4 0.000000e+00
120 4 0.000000e+00
122 4 0.000000e+00
124 4 0.000000e+00
126 4 0.000000e+00
0 6 2.068906e-06
2 6 7.009672e-06
4 6 2.039743e-05
6 6 5.129109e-05
8 6 1.122349e-04
10 6 2.154099e-04
12 6 3.658717e-04
14 6 5.554768e-04
16 6 7.623010e-04
18 6 9.573561e-04
20 6 1.115243e-03
22 6 1.222695e-03
24 6 1.280923e-03
26 6 1.301996e-03
28 6 1.302421e-03
30 6 1.297151e-03
32 6 1.295603e-03
34 6 1.299748e-03
36 6 1.303761e-03
38 6 1.295098e-03
40 6 1.257391e-03
42 6 1.175518e-03
44 6 1.042121e-03
46 6 8.630960e-04
48 6 6.585028e-04
50 6 4.568746e-04
52 6 2.848861e-04
54 6 1.579734e-04
56 6 7.716631e-05
58 6 3.292718e-05
60 6 1.218254e-05
62 6 3.882691e-06
64 6 0.000000e+00
66 6 0.000000e+00
68 6 0.000000e+00
70 6 0.000000e+00
72 6 0.000000e+00
74 6 0.000000e+00
76 6 0.000000e+00
78 6 0.000000e+00
80 6 0.000000e+00
82 6 0.000000e+00
84 6 0.000000e+00
86 6 0.000000e+00
88 6 0.000000e+00
90 6 0.000000e+00
92 6 0.000000e+00
94 6 0.000000e+00
96 6 0.000000e+00
98 6 0.000000e+00
100 6 0.000000e+00
102 6 0.000000e+00
104 6 0.000000e+00
106 6 0.000000e+00
108 6 0.000000e+00
110 6 0.000000e+00
112 6 0.000000e+00
114 6 0.000000e+00
116 6 0.000000e+00
118 6 0.000000e+00
120 6 0.000000e+00
122 6 0.000000e+00
124 6 0.000000e+00
126 6 0.000000e+00
0 8 5.546884e-06
2 8 1.763786e-05
4 8 4.796743e-05
6 8 1.122349e-04
8 8 2.274806e-04
10 8 4.025104e-04
12 8 6.273112e-04
14 8 8.698603e-04
16 8 1.085554e-03
18 8 1.235150e-03
20 8 1.300260e-03
22 8 1.287724e-03
24 8 1.222713e-03
26 8 1.137004e-03
28 8 1.059163e-03
30 8 1.009513e-03
32 8 9.990475e-04
34 8 1.029913e-03
36 8 1.095611e-03
38 8 1.180502e-03
40 8 1.259810e-03
42 8 1.302421e-03
44 8 1.278392e-03
46 8 1.170368e-03
48 8 9.838647e-04
50 8 7.490525e-04
52 8 5.102227e-04
54 8 3.076129e-04
56 8 1.626039e-04
58 8 7.473547e-05
60 8 2.965040e-05
62 8 1.008979e-05
64 8 0.000000e+00
66 8 0.000000e+00
68 8 0.000000e+00
70 8 0.000000e+00
72 8 0.000000e+00
74 8 0.000000e+00
76 8 0.000000e+00
78 8 0.000000e+00
80 8 0.000000e+00
82 8 0.000000e+00
84 8 0.000000e+00
86 8 0.000000e+00
88 8 0.000000e+00
90 8 0.000000e+00
92 8 0.000000e+00
94 8 0.000000e+00
96 8 0.000000e+00
98 8 0.000000e+00
100 8 0.000000e+00
102 8 0.000000e+00
104 8 0.000000e+00
106 8 0.000000e+00
108 8 0.000000e+00
110 8 0.000000e+00
112 8 0.000000e+00
114 8 0.000000e+00
116 8 0.000000e+00
118 8 0.000000e+00
120 8 0.000000e+00
122 8 0.000000e+00
124 8 0.000000e+00
126 8 0.000000e+00
0 10 1.312814e-05
2 10 3.913096e-05
4 10 9.925495e-05
6 10 2.154099e-04
8 10 4.025104e-04
10 10 6.522102e-04
12 10 9.238714e-04
14 10 1.154498e-03
16 10 1.285614e-03
18 10 1.289950e-03
20 10 1.180502e-03
22 10 9.990475e-04
24 10 7.954175e-04
26 10 6.109442e-04
28 10 4.720376e-04
30 10 3.919569e-04
32 10 3.757469e-04
34 10 4.241946e-04
36 10 5.347129e-04
38 10 6.987785e-04
40 10 8.970958e-04
42 10 1.095611e-03
44 10 1.247277e-03
46 10 1.303709e-03
48 10 1.235150e-03
50 10 1.048442e-03
52 10 7.889719e-04
54 10 5.213271e-04
56 10 2.998901e-04
58 10 1.490433e-04
60 10 6.357067e-05
62 10 2.313438e-05
64 10 0.000000e+00
66 10 0.000000e+00
68 10 0.000000e+00
70 10 0.000000e+00
72 10 0.000000e+00
74 10 0.000000e+00
76 10 0.000000e+00
78 10 0.000000e+00
80 10 0.000000e+00
82 10 0.000000e+00
84 10 0.000000e+00
86 10 0.000000e+00
88 10 0.000000e+00
90 10 0.000000e+00
92 10 0.000000e+00
94 10 0.000000e+00
96 10 0.000000e+00
98 10 0.000000e+00
100 10 0.000000e+00
102 10 0.000000e+00
104 10 0.000000e+00
106 10 0.000000e+00
108 10 0.000000e+00
110 10 0.000000e+00
112 10 0.000000e+00
114 10 0.000000e+00
116 10 0.000000e+00
118 10 0.000000e+00
120 10 0.000000e+00
122 10 0.000000e+00
124 10 0.000000e+00
126 10 0.000000e+00
0 12 2.763490e-05
2 12 7.716631e-05
4 12 1.822722e-04
6 12 3.658717e-04
8 12 6.273112e-04
10 12 9.238714e-04
12 12 1.175518e-03
14 12 1.299179e-03
16 12 1.251637e-03
18 12 1.049594e-03
20 12 7.548248e-04
22 12 4.402145e-04
24 12 1.614617e-04
26 12 -5.288724e-05
28 12 -1.961575e-04
30 12 -2.725255e-04
32 12 -2.874568e-04
34 12 -2.423077e-04
36 12 -1.332705e-04
38 12 4.543083e-05
40 12 2.939453e-04
42 12 5.959039e-04
44 12 9.090955e-04
46 12 1.166754e-03
48 12 1.297151e-03
50 12 1.257391e-03
52 12 1.060973e-03
54 12 7.756097e-04
56 12 4.884440e-04
58 12 2.634669e-04
60 12 1.210709e-04
62 12 4.716748e-05
64 12 0.000000e+00
66 12 0.000000e+00
68 12 0.000000e+00
70 12 0.000000e+00
72 12 0.000000e+00
74 12 0.000000e+00
76 12 0.000000e+00
78 12 0.000000e+00
80 12 0.000000e+00
82 12 0.000000e+00
84 12 0.000000e+00
86 12 0.000000e+00
88 12 0.000000e+00
90 12 0.000000e+00
92 12 0.000000e+00
94 12 0.000000e+00
96 12 0.000000e+00
98 12 0.000000e+00
100 12 0.000000e+00
102 12 0.000000e+00
104 12 0.000000e+00
106 12 0.000000e+00
108 12 0.000000e+00
110 12 0.000000e+00
112 12 0.000000e+00
114 12 0.000000e+00
116 12 0.000000e+00
118 12 0.000000e+00
120 12 0.000000e+00
122 12 0.000000e+00
124 12 0.000000e+00
126 12 0.000000e+00
0 14 5.215376e-05
2 14 1.364483e-04
4 14 2.998901e-04
6 14 5.554768e-04
8 14 8.698603e-04
10 14 1.154498e-03
12 14 1.299179e-03
14 14 1.233093e-03
16 14 9.665983e-04
18 14 5.807573e-04
20 14 1.780703e-04
22 14 -1.648927e-04
24 14 -4.157643e-04
26 14 -5.776028e-04
28 14 -6.700224e-04
30 14 -7.136317e-04
32 14 -7.216629e-04
34 14 -6.968742e-04
36 14 -6.310936e-04
38 14 -5.067575e-04
40 14 -3.022641e-04
42 14 -3.927186e-06
44 14 3.757469e-04
46 14 7.820291e-04
48 14 1.121006e-03
50 14 1.293888e-03
52 14 1.250390e-03
54 14 1.022959e-03
56 14 7.097308e-04
58 14 4.168809e-04
60 14 2.066997e-04
62 14 8.623283e-05
64 14 0.000000e+00
66 14 0.000000e+00
68 14 0.000000e+00
70 14 0.000000e+00
72 14 0.000000e+00
74 14 0.000000e+00
76 14 0.000000e+00
78 14 0.000000e+00
80 14 0.000000e+00
82 14 0.000000e+00
84 14 0.000000e+00
86 14 0.000000e+00
88 14 0.000000e+00
90 14 0.000000e+00
92 14 0.000000e+00
94 14 0.000000e+00
96 14 0.000000e+00
98 14 0.000000e+00
100 14 0.000000e+00
102 14 0.000000e+00
104 14 0.000000e+00
106 14 0.000000e+00
108 14 0.000000e+00
110 14 0.000000e+00
112 14 0.000000e+00
114 14 0.000000e+00
116 14 0.000000e+00
118 14 0.000000e+00
120 14 0.000000e+00
122 14 0.000000e+00
124 14 0.000000e+00
126 14 0.000000e+00
0 16 8.898954e-05
2 16 2.183782e-04
4 16 4.466495e-04
6 16 7.623010e-04
8 16 1.085554e-03
10 16 1.285614e-03
12 16 1.251637e-03
14 16 9.665983e-04
16 16 5.191745e-04
18 16 4.543083e-05
20 16 -3.459001e-04
22 16 -6.103270e-04
24 16 -7.582920e-04
26 16 -8.255505e-04
28 16 -8.486027e-04
30 16 -8.534477e-04
32 16 -8.537627e-04
34 16 -8.521703e-04
36 16 -8.406809e-04
38 16 -7.995514e-04
40 16 -6.968742e-04
42 16 -4.942852e-04
44 16 -1.648927e-04
46 16 2.774632e-04
48 16 7.548248e-04
50 16 1.137004e-03
52 16 1.301692e-03
54 16 1.209418e-03
56 16 9.305924e-04
58 16 5.968352e-04
60 16 3.194755e-04
62 16 1.426282e-04
64 16 0.000000e+00
66 16 0.000000e+00
68 16 0.000000e+00
70 16 0.000000e+00
72 16 0.000000e+00
74 16 0.000000e+00
76 16 0.000000e+00
78 16 0.000000e+00
80 16 0.000000e+00
82 16 0.000000e+00
84 16 0.000000e+00
86 16 0.000000e+00
88 16 0.000000e+00
90 16 0.000000e+00
92 16 0.000000e+00
94 16 0.000000e+00
96 16 0.000000e+00
98 16 0.000000e+00
100 16 0.000000e+00
102 16 0.000000e+00
104 16 0.000000e+00
106 16 0.000000e+00
108 16 0.000000e+00
110 16 0.000000e+00
112 16 0.000000e+00
114 16 0.000000e+00
116 16 0.000000e+00
118 16 0.000000e+00
120 16 0.000000e+00
122 16 0.000000e+00
124 16 0.000000e+00
126 16 0.000000e+00
0 18 1.384825e-04
2 18 3.194755e-04
4 18 6.089359e-04
6 18 9.573561e-04
8 18 1.235150e-03
10 18 1.289950e-03
12 18 1.049594e-03
14 18 5.807573e-04
16 18 4.543083e-05
18 18 -4.020962e-04
20 18 -6.881506e-04
22 18 -8.218153e-04
24 18 -8.538652e-04
26 18 -8.371328e-04
28 18 -8.084043e-04
30 18 -7.875730e-04
32 18 -7.830512e-04
34 18 -7.962738e-04
36 18 -8.226852e-04
38 18 -8.488558e-04
40 18 -8.469649e-04
42 18 -7.712802e-04
44 18 -5.662854e-04
46 18 -1.961575e-04
48 18 3.103924e-04
50 18 8.347000e-04
52 18 1.205745e-03
54 18 1.297957e-03
56 18 1.115243e-03
58 18 7.822845e-04
60 18 4.517433e-04
62 18 2.154099e-04
64 18 0.000000e+00
66 18 0.000000e+00
68 18 0.000000e+00
70 18 0.000000e+00
72 18 0.000000e+00
74 18 0.000000e+00
76 18 0.000000e+00
78 18 0.000000e+00
80 18 0.000000e+00
82 18 0.000000e+00
84 18 0.000000e+00
86 18 0.000000e+00
88 18 0.000000e+00
90 18 0.000000e+00
92 18 0.000000e+00
94 18 0.000000e+00
96 18 0.000000e+00
98 18 0.000000e+00
100 18 0.000000e+00
102 18 0.000000e+00
104 18 0.000000e+00
106 18 0.000000e+00
108 18 0.000000e+00
110 18 0.000000e+00
112 18 0.000000e+00
114 18 0.000000e+00
116 18 0.000000e+00
118 18 0.000000e+00
120 18 0.000000e+00
122 18 0.000000e+00
124 18 0.000000e+00
126 18 0.000000e+00
0 20 1.982772e-04
2 20 4.315945e-04
4 20 7.689483e-04
6 20 1.115243e-03
8 20 1.300260e-03
10 20 1.180502e-03
12 20 7.548248e-04
14 20 1.780703e-04
16 20 -3.459001e-04
18 20 -6.881506e-04
20 20 -8.353337e-04
22 20 -8.473568e-04
24 20 -7.962738e-04
26 20 -7.325701e-04
28 20 -6.814003e-04
30 20 -6.517892e-04
32 20 -6.458244e-04
34 20 -6.636876e-04
36 20 -7.046019e-04
38 20 -7.639207e-04
40 20 -8.258903e-04
42 20 -8.534477e-04
44 20 -7.833098e-04
46 20 -5.430535e-04
48 20 -1.013269e-04
50 20 4.720376e-04
52 20 9.990475e-04
54 20 1.282755e-03
56 20 1.239110e-03
58 20 9.506858e-04
60 20 5.908310e-04
62 20 2.998901e-04
64 20 0.000000e+00
66 20 0.000000e+00
68 20 0.000000e+00
70 20 0.000000e+00
72 20 0.000000e+00
74 20 0.000000e+00
76 20 0.000000e+00
78 20 0.000000e+00
80 20 0.000000e+00
82 20 0.000000e+00
84 20 0.000000e+00
86 20 0.000000e+00
88 20 0.000000e+00
90 20 0.000000e+00
92 20 0.000000e+00
94 20 0.000000e+00
96 20 0.000000e+00
98 20 0.000000e+00
100 20 0.000000e+00
102 20 0.000000e+00
104 20 0.000000e+00
106 20 0.000000e+00
108 20 0.000000e+00
110 20 0.000000e+00
112 20 0.000000e+00
114 20 0.000000e+00
116 20 0.000000e+00
118 20 0.000000e+00
120 20 0.000000e+00
122 20 0.000000e+00
124 20 0.000000e+00
126 20 0.000000e+00
0 22 2.634669e-04
2 22 5.439563e-04
4 22 9.104019e-04
6 22 1.222695e-03
8 22 1.287724e-03
10 22 9.990475e-04
12 22 4.402145e-04
14 22 -1.648927e-04
16 22 -6.103270e-04
18 22 -8.218153e-04
20 22 -8.473568e-04
22 22 -7.784207e-04
24 22 -6.872532e-04
26 22 -6.100411e-04
28 22 -5.575484e-04
30 22 -5.296490e-04
32 22 -5.242119e-04
34 22 -5.406720e-04
36 22 -5.805939e-04
38 22 -6.458244e-04
40 22 -7.325701e-04
42 22 -8.193301e-04
44 22 -8.521703e-04
46 22 -7.443499e-04
48 22 -4.157643e-04
50 22 1.282468e-04
52 22 7.410141e-04
54 22 1.187094e-03
56 22 1.296596e-03
58 22 1.085554e-03
60 22 7.227614e-04
62 22 3.884839e-04
64 22 0.000000e+00
66 22 0.000000e+00
68 22 0.000000e+00
70 22 0.000000e+00
72 22 0.000000e+00
74 22 0.000000e+00
76 22 0.000000e+00
78 22 0.000000e+00
80 22 0.000000e+00
82 22 0.000000e+00
84 22 0.000000e+00
86 22 0.000000e+00
88 22 0.000000e+00
90 22 0.000000e+00
92 22 0.000000e+00
94 22 0.000000e+00
96 22 0.000000e+00
98 22 0.000000e+00
100 22 0.000000e+00
102 22 0.000000e+00
104 22 0.000000e+00
106 22 0.000000e+00
108 22 0.000000e+00
110 22 0.000000e+00
112 22 0.000000e+00
114 22 0.000000e+00
116 22 0.000000e+00
118 22 0.000000e+00
120 22 0.000000e+00
122 22 0.000000e+00
124 22 0.000000e+00
126 22 0.000000e+00
0 24 3.275710e-04
2 24 6.459443e-04
4 24 1.022959e-03
6 24 1.280923e-03
8 24 1.222713e-03
10 24 7.954175e-04
12 24 1.614617e-04
14 24 -4.157643e-04
16 24 -7.582920e-04
18 24 -8.538652e-04
20 24 -7.962738e-04
22 24 -6.872532e-04
24 24 -5.864356e-04
26 24 -5.134957e-04
28 24 -4.681684e-04
30 24 -4.452291e-04
32 24 -4.408430e-04
34 24 -4.542041e-04
36 24 -4.876993e-04
38 24 -5.462540e-04
40 24 -6.338816e-04
42 24 -7.433283e-04
44 24 -8.371328e-04
46 24 -8.323088e-04
48 24 -6.208169e-04
50 24 -1.491240e-04
52 24 4.878333e-04
54 24 1.049594e-03
56 24 1.299748e-03
58 24 1.180594e-03
60 24 8.360581e-04
62 24 4.724927e-04
64 24 0.000000e+00
66 24 0.000000e+00
68 24 0.000000e+00
70 24 0.000000e+00
72 24 0.000000e+00
74 24 0.000000e+00
76 24 0.000000e+00
78 24 0.000000e+00
80 24 0.000000e+00
82 24 0.000000e+00
84 24 0.000000e+00
86 24 0.000000e+00
88 24 0.000000e+00
90 24 0.000000e+00
92 24 0.000000e+00
94 24 0.000000e+00
96 24 0.000000e+00
98 24 0.000000e+00
100 24 0.000000e+00
102 24 0.000000e+00
104 24 0.000000e+00
106 24 0.000000e+00
108 24 0.000000e+00
110 24 0.000000e+00
112 24 0.000000e+00
114 24 0.000000e+00
116 24 0.000000e+00
118 24 0.000000e+00
120 24 0.000000e+00
122 24 0.000000e+00
124 24 0.000000e+00
126 24 0.000000e+00
0 26 3.838850e-04
2 26 7.293066e-04
4 26 1.103517e-03
6 26 1.301996e-03
8 26 1.137004e-03
10 26 6.109442e-04
12 26 -5.288724e-05
14 26 -5.776028e-04
16 26 -8.255505e-04
18 26 -8.371328e-04
20 26 -7.325701e-04
22 26 -6.100411e-04
24 26 -5.134957e-04
26 26 -4.496829e-04
28 26 -4.120402e-04
30 26 -3.934741e-04
32 26 -3.899555e-04
34 26 -4.007040e-04
36 26 -4.280922e-04
38 26 -4.778061e-04
40 26 -5.575484e-04
42 26 -6.696136e-04
44 26 -7.919820e-04
46 26 -8.537627e-04
48 26 -7.370231e-04
50 26 -3.459001e-04
52 26 2.774632e-04
54 26 9.090955e-04
56 26 1.270713e-03
58 26 1.239110e-03
60 26 9.238714e-04
62 26 5.439563e-04
64 26 0.000000e+00
66 26 0.000000e+00
68 26 0.000000e+00
70 26 0.000000e+00
72 26 0.000000e+00
74 26 0.000000e+00
76 26 0.000000e+00
78 26 0.000000e+00
80 26 0.000000e+00
82 26 0.000000e+00
84 26 0.000000e+00
86 26 0.000000e+00
88 26 0.000000e+00
90 26 0.000000e+00
92 26 0.000000e+00
94 26 0.000000e+00
96 26 0.000000e+00
98 26 0.000000e+00
100 26 0.000000e+00
102 26 0.000000e+00
104 26 0.000000e+00
106 26 0.000000e+00
108 26 0.000000e+00
110 26 0.000000e+00
112 26 0.000000e+00
114 26 0.000000e+00
116 26 0.000000e+00
118 26 0.000000e+00
120 26 0.000000e+00
122 26 0.000000e+00
124 26 0.000000e+00
126 26 0.000000e+00
0 28 4.266520e-04
2 28 7.889719e-04
4 28 1.154498e-03
6 28 1.302421e-03
8 28 1.059163e-03
10 28 4.720376e-04
12 28 -1.961575e-04
14 28 -6.700224e-04
16 28 -8.486027e-04
18 28 -8.084043e-04
20 28 -6.814003e-04
22 28 -5.575484e-04
24 28 -4.681684e-04
26 28 -4.120402e-04
28 28 -3.797760e-04
30 28 -3.640111e-04
32 28 -3.610293e-04
34 28 -3.701427e-04
36 28 -3.934741e-04
38 28 -4.365247e-04
40 28 -5.082198e-04
42 28 -6.159872e-04
44 28 -7.485983e-04
46 28 -8.473568e-04
48 28 -7.943781e-04
50 28 -4.688001e-04
52 28 1.282468e-04
54 28 7.954175e-04
56 28 1.233093e-03
58 28 1.270081e-03
60 28 9.838647e-04
62 28 5.968352e-04
64 28 0.000000e+00
66 28 0.000000e+00
68 28 0.000000e+00
70 28 0.000000e+00
72 28 0.000000e+00
74 28 0.000000e+00
76 28 0.000000e+00
78 28 0.000000e+00
80 28 0.000000e+00
82 28 0.000000e+00
84 28 0.000000e+00
86 28 0.000000e+00
88 28 0.000000e+00
90 28 0.000000e+00
92 28 0.000000e+00
94 28 0.000000e+00
96 28 0.000000e+00
98 28 0.000000e+00
100 28 0.000000e+00
102 28 0.000000e+00
104 28 0.000000e+00
106 28 0.000000e+00
108 28 0.000000e+00
110 28 0.000000e+00
112 28 0.000000e+00
114 28 0.000000e+00
116 28 0.000000e+00
118 28 0.000000e+00
120 28 0.000000e+00
122 28 0.000000e+00
124 28 0.000000e+00
126 28 0.000000e+00
0 30 4.517433e-04
2 30 8.225652e-04
4 30 1.180594e-03
6 30 1.297151e-03
8 30 1.009513e-03
10 30 3.919569e-04
12 30 -2.725255e-04
14 30 -7.136317e-04
16 30 -8.534477e-04
18 30 -7.875730e-04
20 30 -6.517892e-04
22 30 -5.296490e-04
24 30 -4.452291e-04
26 30 -3.934741e-04
28 30 -3.640111e-04
30 30 -3.496362e-04
32 30 -3.469157e-04
34 30 -3.552282e-04
36 30 -3.765054e-04
38 30 -4.159521e-04
40 30 -4.827212e-04
42 30 -5.864356e-04
44 30 -7.215498e-04
46 30 -8.371328e-04
48 30 -8.178417e-04
50 30 -5.311448e-04
52 30 4.543083e-05
54 30 7.270677e-04
56 30 1.205745e-03
58 30 1.283331e-03
60 30 1.016509e-03
62 30 6.273112e-04
64 30 0.000000e+00
66 30 0.000000e+00
68 30 0.000000e+00
70 30 0.000000e+00
72 30 0.000000e+00
74 30 0.000000e+00
76 30 0.000000e+00
78 30 0.000000e+00
80 30 0.000000e+00
82 30 0.000000e+00
84 30 0.000000e+00
86 30 0.000000e+00
88 30 0.000000e+00
90 30 0.000000e+00
92 30 0.000000e+00
94 30 0.000000e+00
96 30 0.000000e+00
98 30 0.000000e+00
100 30 0.000000e+00
102 30 0.000000e+00
104 30 0.000000e+00
106 30 0.000000e+00
108 30 0.000000e+00
110 30 0.000000e+00
112 30 0.000000e+00
114 30 0.000000e+00
116 30 0.000000e+00
118 30 0.000000e+00
120 30 0.000000e+00
122 30 0.000000e+00
124 30 0.000000e+00
126 30 0.000000e+00
0 32 4.568746e-04
2 32 8.293086e-04
4 32 1.185596e-03
6 32 1.295603e-03
8 32 9.990475e-04
10 32 3.757469e-04
12 32 -2.874568e-04
14 32 -7.216629e-04
16 32 -8.537627e-04
18 32 -7.830512e-04
20 32 -6.458244e-04
22 32 -5.242119e-04
24 32 -4.408430e-04
26 32 -3.899555e-04
28 32 -3.610293e-04
30 32 -3.469157e-04
32 32 -3.442438e-04
34 32 -3.524067e-04
36 32 -3.732947e-04
38 32 -4.120402e-04
40 32 -4.778061e-04
42 32 -5.805939e-04
44 32 -7.159519e-04
46 32 -8.345665e-04
48 32 -8.218153e-04
50 32 -5.430535e-04
52 32 2.894149e-05
54 32 7.129882e-04
56 32 1.199716e-03
58 32 1.285614e-03
60 32 1.022959e-03
62 32 6.334942e-04
64 32 0.000000e+00
66 32 0.000000e+00
68 32 0.000000e+00
70 32 0.000000e+00
72 32 0.000000e+00
74 32 0.000000e+00
76 32 0.000000e+00
78 32 0.000000e+00
80 32 0.000000e+00
82 32 0.000000e+00
84 32 0.000000e+00
86 32 0.000000e+00
88 32 0.000000e+00
90 32 0.000000e+00
92 32 0.000000e+00
94 32 0.000000e+00
96 32 0.000000e+00
98 32 0.000000e+00
100 32 0.000000e+00
102 32 0.000000e+00
104 32 0.000000e+00
106 32 0.000000e+00
108 32 0.000000e+00
110 32 0.000000e+00
112 32 0.000000e+00
114 32 0.000000e+00
116 32 0.000000e+00
118 32 0.000000e+00
120 32 0.000000e+00
122 32 0.000000e+00
124 32 0.000000e+00
126 32 0.000000e+00
0 34 4.415934e-04
2 34 8.091002e-04
4 34 1.170368e-03
6 34 1.299748e-03
8 34 1.029913e-03
10 34 4.241946e-04
12 34 -2.423077e-04
14 34 -6.968742e-04
16 34 -8.521703e-04
18 34 -7.962738e-04
20 34 -6.636876e-04
22 34 -5.406720e-04
24 34 -4.542041e-04
26 34 -4.007040e-04
28 34 -3.701427e-04
30 34 -3.552282e-04
32 34 -3.524067e-04
34 34 -3.610293e-04
36 34 -3.831072e-04
38 34 -4.239778e-04
40 34 -4.927394e-04
42 34 -5.981965e-04
44 34 -7.325701e-04
46 34 -8.417545e-04
48 34 -8.091766e-04
50 34 -5.067575e-04
52 34 7.849686e-05
54 34 7.548248e-04
56 34 1.217243e-03
58 34 1.278392e-03
60 34 1.003527e-03
62 34 6.150316e-04
64 34 0.000000e+00
66 34 0.000000e+00
68 34 0.000000e+00
70 34 0.000000e+00
72 34 0.000000e+00
74 34 0.000000e+00
76 34 0.000000e+00
78 34 0.000000e+00
80 34 0.000000e+00
82 34 0.000000e+00
84 34 0.000000e+00
86 34 0.000000e+00
88 34 0.000000e+00
90 34 0.000000e+00
92 34 0.000000e+00
94 34 0.000000e+00
96 34 0.000000e+00
98 34 0.000000e+00
100 34 0.000000e+00
102 34 0.000000e+00
104 34 0.000000e+00
106 34 0.000000e+00
108 34 0.000000e+00
110 34 0.000000e+00
112 34 0.000000e+00
114 34 0.000000e+00
116 34 0.000000e+00
118 34 0.000000e+00
120 34 0.000000e+00
122 34 0.000000e+00
124 34 0.000000e+00
126 34 0.000000e+00
0 36 4.072624e-04
2 36 7.623010e-04
4 36 1.132424e-03
6 36 1.303761e-03
8 36 1.095611e-03
10 36 5.347129e-04
12 36 -1.332705e-04
14 36 -6.310936e-04
16 36 -8.406809e-04
18 36 -8.226852e-04
20 36 -7.046019e-04
22 36 -5.805939e-04
24 36 -4.876993e-04
26 36 -4.280922e-04
28 36 -3.934741e-04
30 36 -3.765054e-04
32 36 -3.732947e-04
34 36 -3.831072e-04
36 36 -4.081952e-04
38 36 -4.542041e-04
40 36 -5.296490e-04
42 36 -6.398540e-04
44 36 -7.688512e-04
46 36 -8.522018e-04
48 36 -7.712802e-04
50 36 -4.157643e-04
52 36 1.946739e-04
54 36 8.474922e-04
56 36 1.251637e-03
58 36 1.257391e-03
60 36 9.573561e-04
62 36 5.730078e-04
64 36 0.000000e+00
66 36 0.000000e+00
68 36 0.000000e+00
70 36 0.000000e+00
72 36 0.000000e+00
74 36 0.000000e+00
76 36 0.000000e+00
78 36 0.000000e+00
80 36 0.000000e+00
82 36 0.000000e+00
84 36 0.000000e+00
86 36 0.000000e+00
88 36 0.000000e+00
90 36 0.000000e+00
92 36 0.000000e+00
94 36 0.000000e+00
96 36 0.000000e+00
98 36 0.000000e+00
100 36 0.000000e+00
102 36 0.000000e+00
104 36 0.000000e+00
106 36 0.000000e+00
108 36 0.000000e+00
110 36 0.000000e+00
112 36 0.000000e+00
114 36 0.000000e+00
116 36 0.000000e+00
118 36 0.000000e+00
120 36 0.000000e+00
122 36 0.000000e+00
124 36 0.000000e+00
126 36 0.000000e+00
0 38 3.570944e-04
2 38 6.903445e-04
4 38 1.067181e-03
6 38 1.295098e-03
8 38 1.180502e-03
10 38 6.987785e-04
12 38 4.543083e-05
14 38 -5.067575e-04
16 38 -7.995514e-04
18 38 -8.488558e-04
20 38 -7.639207e-04
22 38 -6.458244e-04
24 38 -5.462540e-04
26 38 -4.778061e-04
28 38 -4.365247e-04
30 38 -4.159521e-04
32 38 -4.120402e-04
34 38 -4.239778e-04
36 38 -4.542041e-04
38 38 -5.082198e-04
40 38 -5.923041e-04
42 38 -7.046019e-04
44 38 -8.158289e-04
46 38 -8.486027e-04
48 38 -6.881506e-04
50 38 -2.574744e-04
52 38 3.757469e-04
54 38 9.775886e-04
56 38 1.287724e-03
58 38 1.213932e-03
60 38 8.833870e-04
62 38 5.102227e-04
64 38 0.000000e+00
66 38 0.000000e+00
68 38 0.000000e+00
70 38 0.000000e+00
72 38 0.000000e+00
74 38 0.000000e+00
76 38 0.000000e+00
78 38 0.000000e+00
80 38 0.000000e+00
82 38 0.000000e+00
84 38 0.000000e+00
86 38 0.000000e+00
88 38 0.000000e+00
90 38 0.000000e+00
92 38 0.000000e+00
94 38 0.000000e+00
96 38 0.000000e+00
98 38 0.000000e+00
100 38 0.000000e+00
102 38 0.000000e+00
104 38 0.000000e+00
106 38 0.000000e+00
108 38 0.000000e+00
110 38 0.000000e+00
112 38 0.000000e+00
114 38 0.000000e+00
116 38 0.000000e+00
118 38 0.000000e+00
120 38 0.000000e+00
122 38 0.000000e+00
124 38 0.000000e+00
126 38 0.000000e+00
0 40 2.960842e-04
2 40 5.968352e-04
4 40 9.706476e-04
6 40 1.257391e-03
8 40 1.259810e-03
10 40 8.970958e-04
12 40 2.939453e-04
14 40 -3.022641e-04
16 40 -6.968742e-04
18 40 -8.469649e-04
20 40 -8.258903e-04
22 40 -7.325701e-04
24 40 -6.338816e-04
26 40 -5.575484e-04
28 40 -5.082198e-04
30 40 -4.827212e-04
32 40 -4.778061e-04
34 40 -4.927394e-04
36 40 -5.296490e-04
38 40 -5.923041e-04
40 40 -6.814003e-04
42 40 -7.830512e-04
44 40 -8.512814e-04
46 40 -7.995514e-04
48 40 -5.311448e-04
50 40 -2.029747e-05
52 40 6.109442e-04
54 40 1.121006e-03
56 40 1.303709e-03
58 40 1.138035e-03
60 40 7.822845e-04
62 40 4.315945e-04
64 40 0.000000e+00
66 40 0.000000e+00
68 40 0.000000e+00
70 40 0.000000e+00
72 40 0.000000e+00
74 40 0.000000e+00
76 40 0.000000e+00
78 40 0.000000e+00
80 40 0.000000e+00
82 40 0.000000e+00
84 40 0.000000e+00
86 40 0.000000e+00
88 40 0.000000e+00
90 40 0.000000e+00
92 40 0.000000e+00
94 40 0.000000e+00
96 40 0.000000e+00
98 40 0.000000e+00
100 40 0.000000e+00
102 40 0.000000e+00
104 40 0.000000e+00
106 40 0.000000e+00
108 40 0.000000e+00
110 40 0.000000e+00
112 40 0.000000e+00
114 40 0.000000e+00
116 40 0.000000e+00
118 40 0.000000e+00
120 40 0.000000e+00
122 40 0.000000e+00
124 40 0.000000e+00
126 40 0.000000e+00
0 42 2.305813e-04
2 42 4.884440e-04
4 42 8.428126e-04
6 42 1.175518e-03
8 42 1.302421e-03
10 42 1.095611e-03
12 42 5.959039e-04
14 42 -3.927186e-06
16 42 -4.942852e-04
18 42 -7.712802e-04
20 42 -8.534477e-04
22 42 -8.193301e-04
24 42 -7.433283e-04
26 42 -6.696136e-04
28 42 -6.159872e-04
30 42 -5.864356e-04
32 42 -5.805939e-04
34 42 -5.981965e-04
36 42 -6.398540e-04
38 42 -7.046019e-04
40 42 -7.830512e-04
42 42 -8.456714e-04
44 42 -8.323088e-04
46 42 -6.606212e-04
48 42 -2.725255e-04
50 42 2.939453e-04
52 42 8.726111e-04
54 42 1.242733e-03
56 42 1.275740e-03
58 42 1.022959e-03
60 42 6.585028e-04
62 42 3.442140e-04
64 42 0.000000e+00
66 42 0.000000e+00
68 42 0.000000e+00
70 42 0.000000e+00
72 42 0.000000e+00
74 42 0.000000e+00
76 42 0.000000e+00
78 42 0.000000e+00
80 42 0.000000e+00
82 42 0.000000e+00
84 42 0.000000e+00
86 42 0.000000e+00
88 42 0.000000e+00
90 42 0.000000e+00
92 42 0.000000e+00
94 42 0.000000e+00
96 42 0.000000e+00
98 42 0.000000e+00
100 42 0.000000e+00
102 42 0.000000e+00
104 42 0.000000e+00
106 42 0.000000e+00
108 42 0.000000e+00
110 42 0.000000e+00
112 42 0.000000e+00
114 42 0.000000e+00
116 42 0.000000e+00
118 42 0.000000e+00
120 42 0.000000e+00
122 42 0.000000e+00
124 42 0.000000e+00
126 42 0.000000e+00
0 44 1.673472e-04
2 44 3.748019e-04
4 44 6.903445e-04
6 44 1.042121e-03
8 44 1.278392e-03
10 44 1.247277e-03
12 44 9.090955e-04
14 44 3.757469e-04
16 44 -1.648927e-04
18 44 -5.662854e-04
20 44 -7.833098e-04
22 44 -8.521703e-04
24 44 -8.371328e-04
26 44 -7.919820e-04
28 44 -7.485983e-04
30 44 -7.215498e-04
32 44 -7.159519e-04
34 44 -7.325701e-04
36 44 -7.688512e-04
38 44 -8.158289e-04
40 44 -8.512814e-04
42 44 -8.323088e-04
44 44 -6.968742e-04
46 44 -3.882718e-04
48 44 9.506453e-05
50 44 6.553957e-04
52 44 1.112727e-03
54 44 1.302421e-03
56 44 1.185596e-03
58 44 8.698603e-04
60 44 5.213271e-04
62 44 2.566121e-04
64 44 0.000000e+00
66 44 0.000000e+00
68 44 0.000000e+00
70 44 0.000000e+00
72 44 0.000000e+00
74 44 0.000000e+00
76 44 0.000000e+00
78 44 0.000000e+00
80 44 0.000000e+00
82 44 0.000000e+00
84 44 0.000000e+00
86 44 0.000000e+00
88 44 0.000000e+00
90 44 0.000000e+00
92 44 0.000000e+00
94 44 0.000000e+00
96 44 0.000000e+00
98 44 0.000000e+00
100 44 0.000000e+00
102 44 0.000000e+00
104 44 0.000000e+00
106 44 0.000000e+00
108 44 0.000000e+00
110 44 0.000000e+00
112 44 0.000000e+00
114 44 0.000000e+00
116 44 0.000000e+00
118 44 0.000000e+00
120 44 0.000000e+00
122 44 0.000000e+00
124 44 0.000000e+00
126 44 0.000000e+00
0 46 1.122349e-04
2 46 2.669473e-04
4 46 5.269322e-04
6 46 8.630960e-04
8 46 1.170368e-03
10 46 1.303709e-03
12 46 1.166754e-03
14 46 7.820291e-04
16 46 2.774632e-04
18 46 -1.961575e-04
20 46 -5.430535e-04
22 46 -7.443499e-04
24 46 -8.323088e-04
26 46 -8.537627e-04
28 46 -8.473568e-04
30 46 -8.371328e-04
32 46 -8.345665e-04
34 46 -8.417545e-04
36 46 -8.522018e-04
38 46 -8.486027e-04
40 46 -7.995514e-04
42 46 -6.606212e-04
44 46 -3.882718e-04
46 46 2.894149e-05
48 46 5.347129e-04
50 46 9.990475e-04
52 46 1.270713e-03
54 46 1.267077e-03
56 46 1.029378e-03
58 46 6.903445e-04
60 46 3.838850e-04
62 46 1.771795e-04
64 46 0.000000e+00
66 46 0.000000e+00
68 46 0.000000e+00
70 46 0.000000e+00
72 46 0.000000e+00
74 46 0.000000e+00
76 46 0.000000e+00
78 46 0.000000e+00
80 46 0.000000e+00
82 46 0.000000e+00
84 46 0.000000e+00
86 46 0.000000e+00
88 46 0.000000e+00
90 46 0.000000e+00
92 46 0.000000e+00
94 46 0.000000e+00
96 46 0.000000e+00
98 46 0.000000e+00
100 46 0.000000e+00
102 46 0.000000e+00
104 46 0.000000e+00
106 46 0.000000e+00
108 46 0.000000e+00
110 46 0.000000e+00
112 46 0.000000e+00
114 46 0.000000e+00
116 46 0.000000e+00
118 46 0.000000e+00
120 46 0.000000e+00
122 46 0.000000e+00
124 46 0.000000e+00
126 46 0.000000e+00
0 48 6.895252e-05
2 48 1.746777e-04
4 48 3.703177e-04
6 48 6.585028e-04
8 48 9.838647e-04
10 48 1.235150e-03
12 48 1.297151e-03
14 48 1.121006e-03
16 48 7.548248e-04
18 48 3.103924e-04
20 48 -1.013269e-04
22 48 -4.157643e-04
24 48 -6.208169e-04
26 48 -7.370231e-04
28 48 -7.943781e-04
30 48 -8.178417e-04
32 48 -8.218153e-04
34 48 -8.091766e-04
36 48 -7.712802e-04
38 48 -6.881506e-04
40 48 -5.311448e-04
42 48 -2.725255e-04
44 48 9.506453e-05
46 48 5.347129e-04
48 48 9.554359e-04
50 48 1.238005e-03
52 48 1.295098e-03
54 48 1.126754e-03
56 48 8.225652e-04
58 48 5.047239e-04
60 48 2.600219e-04
62 48 1.122349e-04
64 48 0.000000e+00
66 48 0.000000e+00
68 48 0.000000e+00
70 48 0.000000e+00
72 48 0.000000e+00
74 48 0.000000e+00
76 48 0.000000e+00
78 48 0.000000e+00
80 48 0.000000e+00
82 48 0.000000e+00
84 48 0.000000e+00
86 48 0.000000e+00
88 48 0.000000e+00
90 48 0.000000e+00
92 48 0.000000e+00
94 48 0.000000e+00
96 48 0.000000e+00
98 48 0.000000e+00
100 48 0.000000e+00
102 48 0.000000e+00
104 48 0.000000e+00
106 48 0.000000e+00
108 48 0.000000e+00
110 48 0.000000e+00
112 48 0.000000e+00
114 48 0.000000e+00
116 48 0.000000e+00
118 48 0.000000e+00
120 48 0.000000e+00
122 48 0.000000e+00
124 48 0.000000e+00
126 48 0.000000e+00
0 50 3.846587e-05
2 50 1.039610e-04
4 50 2.368837e-04
6 50 4.568746e-04
8 50 7.490525e-04
10 50 1.048442e-03
12 50 1.257391e-03
14 50 1.293888e-03
16 50 1.137004e-03
18 50 8.347000e-04
20 50 4.720376e-04
22 50 1.282468e-04
24 50 -1.491240e-04
26 50 -3.459001e-04
28 50 -4.688001e-04
30 50 -5.311448e-04
32 50 -5.430535e-04
34 50 -5.067575e-04
36 50 -4.157643e-04
38 50 -2.574744e-04
40 50 -2.029747e-05
42 50 2.939453e-04
44 50 6.553957e-04
46 50 9.990475e-04
48 50 1.238005e-03
50 50 1.300260e-03
52 50 1.170368e-03
54 50 9.036559e-04
56 50 5.968352e-04
58 50 3.358169e-04
60 50 1.602746e-04
62 50 6.461608e-05
64 50 0.000000e+00
66 50 0.000000e+00
68 50 0.000000e+00
70 50 0.000000e+00
72 50 0.000000e+00
74 50 0.000000e+00
76 50 0.000000e+00
78 50 0.000000e+00
80 50 0.000000e+00
82 50 0.000000e+00
84 50 0.000000e+00
86 50 0.000000e+00
88 50 0.000000e+00
90 50 0.000000e+00
92 50 0.000000e+00
94 50 0.000000e+00
96 50 0.000000e+00
98 50 0.000000e+00
100 50 0.000000e+00
102 50 0.000000e+00
104 50 0.000000e+00
106 50 0.000000e+00
108 50 0.000000e+00
110 50 0.000000e+00
112 50 0.000000e+00
114 50 0.000000e+00
116 50 0.000000e+00
118 50 0.000000e+00
120 50 0.000000e+00
122 50 0.000000e+00
124 50 0.000000e+00
126 50 0.000000e+00
0 52 1.931882e-05
2 52 5.573643e-05
4 52 1.364483e-04
6 52 2.848861e-04
8 52 5.102227e-04
10 52 7.889719e-04
12 52 1.060973e-03
14 52 1.250390e-03
16 52 1.301692e-03
18 52 1.205745e-03
20 52 9.990475e-04
22 52 7.410141e-04
24 52 4.878333e-04
26 52 2.774632e-04
28 52 1.282468e-04
30 52 4.543083e-05
32 52 2.894149e-05
34 52 7.849686e-05
36 52 1.946739e-04
38 52 3.757469e-04
40 52 6.109442e-04
42 52 8.726111e-04
44 52 1.112727e-03
46 52 1.270713e-03
48 52 1.295098e-03
50 52 1.170368e-03
52 52 9.305924e-04
54 52 6.459443e-04
56 52 3.884839e-04
58 52 2.010531e-04
60 52 8.898954e-05
62 52 3.350445e-05
64 52 0.000000e+00
66 52 0.000000e+00
68 52 0.000000e+00
70 52 0.000000e+00
72 52 0.000000e+00
74 52 0.000000e+00
76 52 0.000000e+00
78 52 0.000000e+00
80 52 0.000000e+00
82 52 0.000000e+00
84 52 0.000000e+00
86 52 0.000000e+00
88 52 0.000000e+00
90 52 0.000000e+00
92 52 0.000000e+00
94 52 0.000000e+00
96 52 0.000000e+00
98 52 0.000000e+00
100 52 0.000000e+00
102 52 0.000000e+00
104 52 0.000000e+00
106 52 0.000000e+00
108 52 0.000000e+00
110 52 0.000000e+00
112 52 0.000000e+00
114 52 0.000000e+00
116 52 0.000000e+00
118 52 0.000000e+00
120 52 0.000000e+00
122 52 0.000000e+00
124 52 0.000000e+00
126 52 0.000000e+00
0 54 8.663578e-06
2 54 2.667506e-05
4 54 7.007626e-05
6 54 1.579734e-04
8 54 3.076129e-04
10 54 5.213271e-04
12 54 7.756097e-04
14 54 1.022959e-03
16 54 1.209418e-03
18 54 1.297957e-03
20 54 1.282755e-03
22 54 1.187094e-03
24 54 1.049594e-03
26 54 9.090955e-04
28 54 7.954175e-04
30 54 7.270677e-04
32 54 7.129882e-04
34 54 7.548248e-04
36 54 8.474922e-04
38 54 9.775886e-04
40 54 1.121006e-03
42 54 1.242733e-03
44 54 1.302421e-03
46 54 1.267077e-03
48 54 1.126754e-03
50 54 9.036559e-04
52 54 6.459443e-04
54 54 4.072624e-04
56 54 2.244133e-04
58 54 1.072048e-04
60 54 4.408679e-05
62 54 1.551177e-05
64 54 0.000000e+00
66 54 0.000000e+00
68 54 0.000000e+00
70 54 0.000000e+00
72 54 0.000000e+00
74 54 0.000000e+00
76 54 0.000000e+00
78 54 0.000000e+00
80 54 0.000000e+00
82 54 0.000000e+00
84 54 0.000000e+00
86 54 0.000000e+00
88 54 0.000000e+00
90 54 0.000000e+00
92 54 0.000000e+00
94 54 0.000000e+00
96 54 0.000000e+00
98 54 0.000000e+00
100 54 0.000000e+00
102 54 0.000000e+00
104 54 0.000000e+00
106 54 0.000000e+00
108 54 0.000000e+00
110 54 0.000000e+00
112 54 0.000000e+00
114 54 0.000000e+00
116 54 0.000000e+00
118 54 0.000000e+00
120 54 0.000000e+00
122 54 0.000000e+00
124 54 0.000000e+00
126 54 0.000000e+00
0 56 3.442378e-06
2 56 1.130091e-05
4 56 3.179983e-05
6 56 7.716631e-05
8 56 1.626039e-04
10 56 2.998901e-04
12 56 4.884440e-04
14 56 7.097308e-04
16 56 9.305924e-04
18 56 1.115243e-03
20 56 1.239110e-03
22 56 1.296596e-03
24 56 1.299748e-03
26 56 1.270713e-03
28 56 1.233093e-03
30 56 1.205745e-03
32 56 1.199716e-03
34 56 1.217243e-03
36 56 1.251637e-03
38 56 1.287724e-03
40 56 1.303709e-03
42 56 1.275740e-03
44 56 1.185596e-03
46 56 1.029378e-03
48 56 8.225652e-04
50 56 5.968352e-04
52 56 3.884839e-04
54 56 2.244133e-04
56 56 1.139562e-04
58 56 5.044128e-05
60 56 1.931882e-05
62 56 6.360705e-06
64 56 0.000000e+00
66 56 0.000000e+00
68 56 0.000000e+00
70 56 0.000000e+00
72 56 0.000000e+00
74 56 0.000000e+00
76 56 0.000000e+00
78 56 0.000000e+00
80 56 0.000000e+00
82 56 0.000000e+00
84 56 0.000000e+00
86 56 0.000000e+00
88 56 0.000000e+00
90 56 0.000000e+00
92 56 0.000000e+00
94 56 0.000000e+00
96 56 0.000000e+00
98 56 0.000000e+00
100 56 0.000000e+00
102 56 0.000000e+00
104 56 0.000000e+00
106 56 0.000000e+00
108 56 0.000000e+00
110 56 0.000000e+00
112 56 0.000000e+00
114 56 0.000000e+00
116 56 0.000000e+00
118 56 0.000000e+00
120 56 0.000000e+00
122 56 0.000000e+00
124 56 0.000000e+00
126 56 0.000000e+00
0 58 1.203166e-06
2 58 4.205402e-06
4 58 1.264708e-05
6 58 3.292718e-05
8 58 7.473547e-05
10 58 1.490433e-04
12 58 2.634669e-04
14 58 4.168809e-04
16 58 5.968352e-04
18 58 7.822845e-04
20 58 9.506858e-04
22 58 1.085554e-03
24 58 1.180594e-03
26 58 1.239110e-03
28 58 1.270081e-03
30 58 1.283331e-03
32 58 1.285614e-03
34 58 1.278392e-03
36 58 1.257391e-03
38 58 1.213932e-03
40 58 1.138035e-03
42 58 1.022959e-03
44 58 8.698603e-04
46 58 6.903445e-04
48 58 5.047239e-04
50 58 3.358169e-04
52 58 2.010531e-04
54 58 1.072048e-04
56 58 5.044128e-05
58 58 2.076917e-05
60 58 7.428506e-06
62 58 2.292893e-06
64 58 0.000000e+00
66 58 0.000000e+00
68 58 0.000000e+00
70 58 0.000000e+00
72 58 0.000000e+00
74 58 0.000000e+00
76 58 0.000000e+00
78 58 0.000000e+00
80 58 0.000000e+00
82 58 0.000000e+00
84 58 0.000000e+00
86 58 0.000000e+00
88 58 0.000000e+00
90 58 0.000000e+00
92 58 0.000000e+00
94 58 0.000000e+00
96 58 0.000000e+00
98 58 0.000000e+00
100 58 0.000000e+00
102 58 0.000000e+00
104 58 0.000000e+00
106 58 0.000000e+00
108 58 0.000000e+00
110 58 0.000000e+00
112 58 0.000000e+00
114 58 0.000000e+00
116 58 0.000000e+00
118 58 0.000000e+00
120 58 0.000000e+00
122 58 0.000000e+00
124 58 0.000000e+00
126 58 0.000000e+00
0 60 3.674509e-07
2 60 1.364996e-06
4 60 4.376147e-06
6 60 1.218254e-05
8 60 2.965040e-05
10 60 6.357067e-05
12 60 1.210709e-04
14 60 2.066997e-04
16 60 3.194755e-04
18 60 4.517433e-04
20 60 5.908310e-04
22 60 7.227614e-04
24 60 8.360581e-04
26 60 9.238714e-04
28 60 9.838647e-04
30 60 1.016509e-03
32 60 1.022959e-03
34 60 1.003527e-03
36 60 9.573561e-04
38 60 8.833870e-04
40 60 7.822845e-04
42 60 6.585028e-04
44 60 5.213271e-04
46 60 3.838850e-04
48 60 2.600219e-04
50 60 1.602746e-04
52 60 8.898954e-05
54 60 4.408679e-05
56 60 1.931882e-05
58 60 7.428506e-06
60 60 2.488564e-06
62 60 7.216330e-07
64 60 0.000000e+00
66 60 0.000000e+00
68 60 0.000000e+00
70 60 0.000000e+00
72 60 0.000000e+00
74 60 0.000000e+00
76 60 0.000000e+00
78 60 0.000000e+00
80 60 0.000000e+00
82 60 0.000000e+00
84 60 0.000000e+00
86 60 0.000000e+00
88 60 0.000000e+00
90 60 0.000000e+00
92 60 0.000000e+00
94 60 0.000000e+00
96 60 0.000000e+00
98 60 0.000000e+00
100 60 0.000000e+00
102 60 0.000000e+00
104 60 0.000000e+00
106 60 0.000000e+00
108 60 0.000000e+00
110 60 0.000000e+00
112 60 0.000000e+00
114 60 0.000000e+00
116 60 0.000000e+00
118 60 0.000000e+00
120 60 0.000000e+00
122 60 0.000000e+00
124 60 0.000000e+00
126 60 0.000000e+00
0 62 9.745934e-08
2 62 3.839896e-07
4 62 1.308863e-06
6 62 3.882691e-06
8 62 1.008979e-05
10 62 2.313438e-05
12 62 4.716748e-05
14 62 8.623283e-05
16 62 1.426282e-04
18 62 2.154099e-04
20 62 2.998901e-04
22 62 3.884839e-04
24 62 4.724927e-04
26 62 5.439563e-04
28 62 5.968352e-04
30 62 6.273112e-04
32 62 6.334942e-04
34 62 6.150316e-04
36 62 5.730078e-04
38 62 5.102227e-04
40 62 4.315945e-04
42 62 3.442140e-04
44 62 2.566121e-04
46 62 1.771795e-04
48 62 1.122349e-04
50 62 6.461608e-05
52 62 3.350445e-05
54 62 1.551177e-05
56 62 6.360705e-06
58 62 2.292893e-06
60 62 7.216330e-07
62 62 1.970554e-07
64 62 0.000000e+00
66 62 0.000000e+00
68 62 0.000000e+00
70 62 0.000000e+00
72 62 0.000000e+00
74 62 0.000000e+00
76 62 0.000000e+00
78 62 0.000000e+00
80 62 0.000000e+00
82 62 0.000000e+00
84 62 0.000000e+00
86 62 0.000000e+00
88 62 0.000000e+00
90 62 0.000000e+00
92 62 0.000000e+00
94 62 0.000000e+00
96 62 0.000000e+00
98 62 0.000000e+00
100 62 0.000000e+00
102 62 0.000000e+00
104 62 0.000000e+00
106 62 0.000000e+00
108 62 0.000000e+00
110 62 0.000000e+00
112 62 0.000000e+00
114 62 0.000000e+00
116 62 0.000000e+00
118 62 0.000000e+00
120 62 0.000000e+00
122 62 0.000000e+00
124 62 0.000000e+00
126 62 0.000000e+00
0 64 0.000000e+00
2 64 0.000000e+00
4 64 0.000000e+00
6 64 0.000000e+00
8 64 0.000000e+00
10 64 0.000000e+00
12 64 0.000000e+00
14 64 0.000000e+00
16 64 0.000000e+00
18 64 0.000000e+00
20 64 0.000000e+00
22 64 0.000000e+00
24 64 0.000000e+00
26 64 0.000000e+00
28 64 0.000000e+00
30 64 0.000000e+00
32 64 0.000000e+00
34 64 0.000000e+00
36 64 0.000000e+00
38 64 0.000000e+00
40 64 0.000000e+00
42 64 0.000000e+00
44 64 0.000000e+00
46 64 0.000000e+00
48 64 0.000000e+00
50 64 0.000000e+00
52 64 0.000000e+00
54 64 0.000000e+00
56 64 0.000000e+00
58 64 0.000000e+00
60 64 0.000000e+00
62 64 0.000000e+00
64 64 0.000000e+00
66 64 0.000000e+00
68 64 0.000000e+00
70 64 0.000000e+00
72 64 0.000000e+00
74 64 0.000000e+00
76 64 0.000000e+00
78 64 0.000000e+00
80 64 0.000000e+00
82 64 0.000000e+00
84 64 0.000000e+00
86 64 0.000000e+00
88 64 0.000000e+00
90 64 0.000000e+00
92 64 0.000000e+00
94 64 0.000000e+00
96 64 0.000000e+00
98 64 0.000000e+00
100 64 0.000000e+00
102 64 0.000000e+00
104 64 0.000000e+00
106 64 0.000000e+00
108 64 0.000000e+00
110 64 0.000000e+00
112 64 0.000000e+00
114 64 0.000000e+00
116 64 0.000000e+00
118 64 0.000000e+00
120 64 0.000000e+00
122 64 0.000000e+00
124 64 0.000000e+00
126 64 0.000000e+00
0 66 0.000000e+00
2 66 0.000000e+00
4 66 0.000000e+00
6 66 0.000000e+00
8 66 0.000000e+00
10 66 0.000000e+00
12 66 0.000000e+00
14 66 0.000000e+00
16 66 0.000000e+00
18 66 0.000000e+00
20 66 0.000000e+00
22 66 0.000000e+00
24 66 0.000000e+00
26 66 0.000000e+00
28 66 0.000000e+00
30 66 0.000000e+00
32 66 0.000000e+00
34 66 0.000000e+00
36 66 0.000000e+00
38 66 0.000000e+00
40 66 0.000000e+00
42 66 0.000000e+00
44 66 0.000000e+00
46 66 0.000000e+00
48 66 0.000000e+00
50 66 0.000000e+00
52 66 0.000000e+00
54 66 0.000000e+00
56 66 0.000000e+00
58 66 0.000000e+00
60 66 0.000000e+00
62 66 0.000000e+00
64 66 0.000000e+00
66 66 0.000000e+00
68 66 0.000000e+00
70 66 0.000000e+00
72 66 0.000000e+00
74 66 0.000000e+00
76 66 0.000000e+00
78 66 0.000000e+00
80 66 0.000000e+00
82 66 0.000000e+00
84 66 0.000000e+00
86 66 0.000000e+00
88 66 0.000000e+00
90 66 0.000000e+00
92 66 0.000000e+00
94 66 0.000000e+00
96 66 0.000000e+00
98 66 0.000000e+00
100 66 0.000000e+00
102 66 0.000000e+00
104 66 0.000000e+00
106 66 0.000000e+00
108 66 0.000000e+00
110 66 0.000000e+00
112 66 0.000000e+00
114 66 0.000000e+00
116 66 0.000000e+00
118 66 0.000000e+00
120 66 0.000000e+00
122 66 0.000000e+00
124 66 0.000000e+00
126 66 0.000000e+00
0 68 0.000000e+00
2 68 0.000000e+00
4 68 0.000000e+00
6 68 0.000000e+00
8 68 0.000000e+00
10 68 0.000000e+00
12 68 0.000000e+00
14 68 0.000000e+00
16 68 0.000000e+00
18 68 0.000000e+00
20 68 0.000000e+00
22 68 0.000000e+00
24 68 0.000000e+00
26 68 0.000000e+00
28 68 0.000000e+00
30 68 0.000000e+00
32 68 0.000000e+00
34 68 0.000000e+00
36 68 0.000000e+00
38 68 0.000000e+00
40 68 0.000000e+00
42 68 0.000000e+00
44 68 0.000000e+00
46 68 0.000000e+00
48 68 0.000000e+00
50 68 0.000000e+00
52 68 0.000000e+00
54 68 0.000000e+00
56 68 0.000000e+00
58 68 0.000000e+00
60 68 0.000000e+00
62 68 0.000000e+00
64 68 0.000000e+00
66 68 0.000000e+00
68 68 0.000000e+00
70 68 0.000000e+00
72 68 0.000000e+00
74 68 0.000000e+00
76 68 0.000000e+00
78 68 0.000000e+00
80 68 0.000000e+00
82 68 0.000000e+00
84 68 0.000000e+00
86 68 0.000000e+00
88 68 0.000000e+00
90 68 0.000000e+00
92 68 0.000000e+00
94 68 0.000000e+00
96 68 0.000000e+00
98 68 0.000000e+00
100 68 0.000000e+00
102 68 0.000000e+00
104 68 0.000000e+00
106 68 0.000000e+00
108 68 0.000000e+00
110 68 0.000000e+00
112 68 0.000000e+00
114 68 0.000000e+00
116 68 0.000000e+00
118 68 0.000000e+00
120 68 0.000000e+00
122 68 0.000000e+00
124 68 0.000000e+00
126 68 0.000000e+00
0 70 0.000000e+00
2 70 0.000000e+00
4 70 0.000000e+00
6 70 0.000000e+00
8 70 0.000000e+00
10 70 0.000000e+00
12 70 0.000000e+00
14 70 0.000000e+00
16 70 0.000000e+00
18 70 0.000000e+00
20 70 0.000000e+00
22 70 0.000000e+00
24 70 0.000000e+00
26 70 0.000000e+00
28 70 0.000000e+00
30 70 0.000000e+00
32 70 0.000000e+00
34 70 0.000000e+00
36 70 0.000000e+00
38 70 0.000000e+00
40 70 0.000000e+00
42 70 0.000000e+00
44 70 0.000000e+00
46 70 0.000000e+00
48 70 0.000000e+00
50 70 0.000000e+00
52 70 0.000000e+00
54 70 0.000000e+00
56 70 0.000000e+00
58 70 0.000000e+00
60 70 0.000000e+00
62 70 0.000000e+00
64 70 0.000000e+00
66 70 0.000000e+00
68 70 0.000000e+00
70 70 0.000000e+00
72 70 0.000000e+00
74 70 0.000000e+00
76 70 0.000000e+00
78 70 0.000000e+00
80 70 0.000000e+00
82 70 0.000000e+00
84 70 0.000000e+00
86 70 0.000000e+00
88 70 0.000000e+00
90 70 0.000000e+00
92 70 0.000000e+00
94 70 0.000000e+00
96 70 0.000000e+00
98 70 0.000000e+00
100 70 0.000000e+00
102 70 0.000000e+00
104 70 0.000000e+00
106 70 0.000000e+00
108 70 0.000000e+00
110 70 0.000000e+00
112 70 0.000000e+00
114 70 0.000000e+00
116 70 0.000000e+00
118 70 0.000000e+00
120 70 0.000000e+00
122 70 0.000000e+00
124 70 0.000000e+00
126 70 0.000000e+00
0 72 0.000000e+00
2 72 0.000000e+00
4 72 0.000000e+00
6 72 0.000000e+00
8 72 0.000000e+00
10 72 0.000000e+00
12 72 0.000000e+00
14 72 0.000000e+00
16 72 0.000000e+00
18 72 0.000000e+00
20 72 0.000000e+00
22 72 0.000000e+00
24 72 0.000000e+00
26 72 0.000000e+00
28 72 0.000000e+00
30 72 0.000000e+00
32 72 0.000000e+00
34 72 0.000000e+00
36 72 0.000000e+00
38 72 0.000000e+00
40 72 0.000000e+00
42 72 0.000000e+00
44 72 0.000000e+00
46 72 0.000000e+00
48 72 0.000000e+00
50 72 0.000000e+00
52 72 0.000000e+00
54 72 0.000000e+00
56 72 0.000000e+00
58 72 0.000000e+00
60 72 0.000000e+00
62 72 0.000000e+00
64 72 0.000000e+00
66 72 0.000000e+00
68 72 0.000000e+00
70 72 0.000000e+00
72 72 0.000000e+00
74 72 0.000000e+00
76 72 0.000000e+00
78 72 0.000000e+00
80 72 0.000000e+00
82 72 0.000000e+00
84 72 0.000000e+00
86 72 0.000000e+00
88 72 0.000000e+00
90 72 0.000000e+00
92 72 0.000000e+00
94 72 0.000000e+00
96 72 0.000000e+00
98 72 0.000000e+00
100 72 0.000000e+00
102 72 0.000000e+00
104 72 0.000000e+00
106 72 0.000000e+00
108 72 0.000000e+00
110 72 0.000000e+00
112 72 0.000000e+00
114 72 0.000000e+00
116 72 0.000000e+00
118 72 0.000000e+00
120 72 0.000000e+00
122 72 0.000000e+00
124 72 0.000000e+00
126 72 0.000000e+00
0 74 0.000000e+00
2 74 0.000000e+00
4 74 0.000000e+00
6 74 0.000000e+00
8 74 0.000000e+00
10 74 0.000000e+00
12 74 0.000000e+00
14 74 0.000000e+00
16 74 0.000000e+00
18 74 0.000000e+00
20 74 0.000000e+00
22 74 0.000000e+00
24 74 0.000000e+00
26 74 0.000000e+00
28 74 0.000000e+00
30 74 0.000000e+00
32 74 0.000000e+00
34 74 0.000000e+00
36 74 0.000000e+00
38 74 0.000000e+00
40 74 0.000000e+00
42 74 0.000000e+00
44 74 0.000000e+00
46 74 0.000000e+00
48 74 0.000000e+00
50 74 0.000000e+00
52 74 0.000000e+00
54 74 0.000000e+00
56 74 0.000000e+00
58 74 0.000000e+00
60 74 0.000000e+00
62 74 0.000000e+00
64 74 0.000000e+00
66 74 0.000000e+00
68 74 0.000000e+00
70 74 0.000000e+00
72 74 0.000000e+00
74 74 0.000000e+00
76 74 0.000000e+00
78 74 0.000000e+00
80 74 0.000000e+00
82 74 0.000000e+00
84 74 0.000000e+00
86 74 0.000000e+00
88 74 0.000000e+00
90 74 0.000000e+00
92 74 0.000000e+00
94 74 0.000000e+00
96 74 0.000000e+00
98 74 0.000000e+00
100 74 0.000000e+00
102 74 0.000000e+00
104 74 0.000000e+00
106 74 0.000000e+00
108 74 0.000000e+00
110 74 0.000000e+00
112 74 0.000000e+00
114 74 0.000000e+00
116 74 0.000000e+00
118 74 0.000000e+00
120 74 0.000000e+00
122 74 0.000000e+00
124 74 0.000000e+00
126 74 0.000000e+00
0 76 0.000000e+00
2 76 0.000000e+00
4 76 0.000000e+00
6 76 0.000000e+00
8 76 0.000000e+00
10 76 0.000000e+00
12 76 0.000000e+00
14 76 0.000000e+00
16 76 0.000000e+00
18 76 0.000000e+00
20 76 0.000000e+00
22 76 0.000000e+00
24 76 0.000000e+00
26 76 0.000000e+00
28 76 0.000000e+00
30 76 0.000000e+00
32 76 0.000000e+00
34 76 0.000000e+00
36 76 0.000000e+00
38 76 0.000000e+00
40 76 0.000000e+00
42 76 0.000000e+00
44 76 0.000000e+00
46 76 0.000000e+00
48 76 0.000000e+00
50 76 0.000000e+00
52 76 0.000000e+00
54 76 0.000000e+00
56 76 0.000000e+00
58 76 0.000000e+00
60 76 0.000000e+00
62 76 0.000000e+00
64 76 0.000000e+00
66 76 0.000000e+00
68 76 0.000000e+00
70 76 0.000000e+00
72 76 0.000000e+00
74 76 0.000000e+00
76 76 0.000000e+00
78 76 0.000000e+00
80 76 0.000000e+00
82 76 0.000000e+00
84 76 0.000000e+00
86 76 0.000000e+00
88 76 0.000000e+00
90 76 0.000000e+00
92 76 0.000000e+00
94 76 0.000000e+00
96 76 0.000000e+00
98 76 0.000000e+00
100 76 0.000000e+00
102 76 0.000000e+00
104 76 0.000000e+00
106 76 0.000000e+00
108 76 0.000000e+00
110 76 0.000000e+00
112 76 0.000000e+00
114 76 0.000000e+00
116 76 0.000000e+00
118 76 0.000000e+00
120 76 0.000000e+00
122 76 0.000000e+00
124 76 0.000000e+00
126 76 0.000000e+00
0 78 0.000000e+00
2 78 0.000000e+00
4 78 0.000000e+00
6 78 0.000000e+00
8 78 0.000000e+00
10 78 0.000000e+00
12 78 0.000000e+00
14 78 0.000000e+00
16 78 0.000000e+00
18 78 0.000000e+00
20 78 0.000000e+00
22 78 0.000000e+00
24 78 0.000000e+00
26 78 0.000000e+00
28 78 0.000000e+00
30 78 0.000000e+00
32 78 0.000000e+00
34 78 0.000000e+00
36 78 0.000000e+00
38 78 0.000000e+00
40 78 0.000000e+00
42 78 0.000000e+00
44 78 0.000000e+00
46 78 0.000000e+00
48 78 0.000000e+00
50 78 0.000000e+00
52 78 0.000000e+00
54 78 0.000000e+00
56 78 0.000000e+00
58 78 0.000000e+00
60 78 0.000000e+00
62 78 0.000000e+00
64 78 0.000000e+00
66 78 0.000000e+00
68 78 0.000000e+00
70 78 0.000000e+00
72 78 0.000000e+00
74 78 0.000000e+00
76 78 0.000000e+00
78 78 0.000000e+00
80 78 0.000000e+00
82 78 0.000000e+00
84 78 0.000000e+00
86 78 0.000000e+00
88 78 0.000000e+00
90 78 0.000000e+00
92 78 0.000000e+00
94 78 0.000000e+00
96 78 0.000000e+00
98 78 0.000000e+00
100 78 0.000000e+00
102 78 0.000000e+00
104 78 0.000000e+00
106 78 0.000000e+00
108 78 0.000000e+00
110 78 0.000000e+00
112 78 0.000000e+00
114 78 0.000000e+00
116 78 0.000000e+00
118 78 0.000000e+00
120 78 0.000000e+00
122 78 0.000000e+00
124 78 0.000000e+00
126 78 0.000000e+00
0 80 0.000000e+00
2 80 0.000000e+00
4 80 0.000000e+00
6 80 0.000000e+00
8 80 0.000000e+00
10 80 0.000000e+00
12 80 0.000000e+00
14 80 0.000000e+00
16 80 0.000000e+00
18 80 0.000000e+00
20 80 0.000000e+00
22 80 0.000000e+00
24 80 0.000000e+00
26 80 0.000000e+00
28 80 0.000000e+00
30 80 0.000000e+00
32 80 0.000000e+00
34 80 0.000000e+00
36 80 0.000000e+00
38 80 0.000000e+00
40 80 0.000000e+00
42 80 0.000000e+00
44 80 0.000000e+00
46 80 0.000000e+00
48 80 0.000000e+00
50 80 0.000000e+00
52 80 0.000000e+00
54 80 0.000000e+00
56 80 0.000000e+00
58 80 0.000000e+00
60 80 0.000000e+00
62 80 0.000000e+00
64 80 0.000000e+00
66 80 0.000000e+00
68 80 0.000000e+00
70 80 0.000000e+00
72 80 0.000000e+00
74 80 0.000000e+00
76 80 0.000000e+00
78 80 0.000000e+00
80 80 0.000000e+00
82 80 0.000000e+00
84 80 0.000000e+00
86 80 0.000000e+00
88 80 0.000000e+00
90 80 0.000000e+00
92 80 0.000000e+00
94 80 0.000000e+00
96 80 0.000000e+00
98 80 0.000000e+00
100 80 0.000000e+00
102 80 0.000000e+00
104 80 0.000000e+00
106 80 0.000000e+00
108 80 0.000000e+00
110 80 0.000000e+00
112 80 0.000000e+00
114 80 0.000000e+00
116 80 0.000000e+00
118 80 0.000000e+00
120 80 0.000000e+00
122 80 0.000000e+00
124 80 0.000000e+00
126 80 0.000000e+00
0 82 0.000000e+00
2 82 0.000000e+00
4 82 0.000000e+00
6 82 0.000000e+00
8 82 0.000000e+00
10 82 0.000000e+00
12 82 0.000000e+00
14 82 0.000000e+00
16 82 0.000000e+00
18 82 0.000000e+00
20 82 0.000000e+00
22 82 0.000000e+00
24 82 0.000000e+00
26 82 0.000000e+00
28 82 0.000000e+00
30 82 0.000000e+00
32 82 0.000000e+00
34 82 0.000000e+00
36 82 0.000000e+00
38 82 0.000000e+00
40 82 0.000000e+00
42 82 0.000000e+00
44 82 0.000000e+00
46 82 0.000000e+00
48 82 0.000000e+00
50 82 0.000000e+00
52 82 0.000000e+00
54 82 0.000000e+00
56 82 0.000000e+00
58 82 0.000000e+00
60 82 0.000000e+00
62 82 0.000000e+00
64 82 0.000000e+00
66 82 0.000000e+00
68 82 0.000000e+00
70 82 0.000000e+00
72 82 0.000000e+00
74 82 0.000000e+00
76 82 0.000000e+00
78 82 0.000000e+00
80 82 0.000000e+00
82 82 0.000000e+00
84 82 0.000000e+00
86 82 0.000000e+00
88 82 0.000000e+00
90 82 0.000000e+00
92 82 0.000000e+00
94 82 0.000000e+00
96 82 0.000000e+00
98 82 0.000000e+00
100 82 0.000000e+00
102 82 0.000000e+00
104 82 0.000000e+00
106 82 0.000000e+00
108 82 0.000000e+00
110 82 0.000000e+00
112 82 0.000000e+00
114 82 0.000000e+00
116 82 0.000000e+00
118 82 0.000000e+00
120 82 0.000000e+00
122 82 0.000000e+00
124 82 0.000000e+00
126 82 0.000000e+00
0 84 0.000000e+00
2 84 0.000000e+00
4 84 0.000000e+00
6 84 0.000000e+00
8 84 0.000000e+00
10 84 0.000000e+00
12 84 0.000000e+00
14 84 0.000000e+00
16 84 0.000000e+00
18 84 0.000000e+00
20 84 0.000000e+00
22 84 0.000000e+00
24 84 0.000000e+00
26 84 0.000000e+00
28 84 0.000000e+00
30 84 0.000000e+00
32 84 0.000000e+00
34 84 0.000000e+00
36 84 0.000000e+00
38 84 0.000000e+00
40 84 0.000000e+00
42 84 0.000000e+00
44 84 0.000000e+00
46 84 0.000000e+00
48 84 0.000000e+00
50 84 0.000000e+00
52 84 0.000000e+00
54 84 0.000000e+00
56 84 0.000000e+00
58 84 0.000000e+00
60 84 0.000000e+00
62 84 0.000000e+00
64 84 0.000000e+00
66 84 0.000000e+00
68 84 0.000000e+00
70 84 0.000000e+00
72 84 0.000000e+00
74 84 0.000000e+00
76 84 0.000000e+00
78 84 0.000000e+00
80 84 0.000000e+00
82 84 0.000000e+00
84 84 0.000000e+00
86 84 0.000000e+00
88 84 0.000000e+00
90 84 0.000000e+00
92 84 0.000000e+00
94 84 0.000000e+00
96 84 0.000000e+00
98 84 0.000000e+00
100 84 0.000000e+00
102 84 0.000000e+00
104 84 0.000000e+00
106 84 0.000000e+00
108 84 0.000000e+00
110 84 0.000000e+00
112 84 0.000000e+00
114 84 0.000000e+00
116 84 0.000000e+00
118 84 0.000000e+00
120 84 0.000000e+00
122 84 0.000000e+00
124 84 0.000000e+00
126 84 0.000000e+00
0 86 0.000000e+00
2 86 0.000000e+00
4 86 0.000000e+00
6 86 0.000000e+00
8 86 0.000000e+00
10 86 0.000000e+00
12 86 0.000000e+00
14 86 0.000000e+00
16 86 0.000000e+00
18 86 0.000000e+00
20 86 0.000000e+00
22 86 0.000000e+00
24 86 0.000000e+00
26 86 0.000000e+00
28 86 0.000000e+00
30 86 0.000000e+00
32 86 0.000000e+00
34 86 0.000000e+00
36 86 0.000000e+00
38 86 0.000000e+00
40 86 0.000000e+00
42 86 0.000000e+00
44 86 0.000000e+00
46 86 0.000000e+00
48 86 0.000000e+00
50 86 0.000000e+00
52 86 0.000000e+00
54 86 0.000000e+00
56 86 0.000000e+00
58 86 0.000000e+00
60 86 0.000000e+00
62 86 0.000000e+00
64 86 0.000000e+00
66 86 0.000000e+00
68 86 0.000000e+00
70 86 0.000000e+00
72 86 0.000000e+00
74 86 0.000000e+00
76 86 0.000000e+00
78 86 0.000000e+00
80 86 0.000000e+00
82 86 0.000000e+00
84 86 0.000000e+00
86 86 0.000000e+00
88 86 0.000000e+00
90 86 0.000000e+00
92 86 0.000000e+00
94 86 0.000000e+00
96 86 0.000000e+00
98 86 0.000000e+00
100 86 0.000000e+00
102 86 0.000000e+00
104 86 0.000000e+00
106 86 0.000000e+00
108 86 0.000000e+00
110 86 0.000000e+00
112 86 0.000000e+00
114 86 0.000000e+00
116 86 0.000000e+00
118 86 0.000000e+00
120 86 0.000000e+00
122 86 0.000000e+00
124 86 0.000000e+00
126 86 0.000000e+00
0 88 0.000000e+00
2 88 0.000000e+00
4 88 0.000000e+00
6 88 0.000000e+00
8 88 0.000000e+00
10 88 0.000000e+00
12 88 0.000000e+00
14 88 0.000000e+00
16 88 0.000000e+00
18 88 0.000000e+00
20 88 0.000000e+00
22 88 0.000000e+00
24 88 0.000000e+00
26 88 0.000000e+00
28 88 0.000000e+00
30 88 0.000000e+00
32 88 0.000000e+00
34 88 0.000000e+00
36 88 0.000000e+00
38 88 0.000000e+00
40 88 0.000000e+00
42 88 0.000000e+00
44 88 0.000000e+00
46 88 0.000000e+00
48 88 0.000000e+00
50 88 0.000000e+00
52 88 0.000000e+00
54 88 0.000000e+00
56 88 0.000000e+00
58 88 0.000000e+00
60 88 0.000000e+00
62 88 0.000000e+00
64 88 0.000000e+00
66 88 0.000000e+00
68 88 0.000000e+00
70 88 0.000000e+00
72 88 0.000000e+00
74 88 0.000000e+00
76 88 0.000000e+00
78 88 0.000000e+00
80 88 0.000000e+00
82 88 0.000000e+00
84 88 0.000000e+00
86 88 0.000000e+00
88 88 0.000000e+00
90 88 0.000000e+00
92 88 0.000000e+00
94 88 0.000000e+00
96 88 0.000000e+00
98 88 0.000000e+00
100 88 0.000000e+00
102 88 0.000000e+00
104 88 0.000000e+00
106 88 0.000000e+00
108 88 0.000000e+00
110 88 0.000000e+00
112 88 0.000000e+00
114 88 0.000000e+00
116 88 0.000000e+00
118 88 0.000000e+00
120 88 0.000000e+00
122 88 0.000000e+00
124 88 0.000000e+00
126 88 0.000000e+00
0 90 0.000000e+00
2 90 0.000000e+00
4 90 0.000000e+00
6 90 0.000000e+00
8 90 0.000000e+00
10 90 0.000000e+00
12 90 0.000000e+00
14 90 0.000000e+00
16 90 0.000000e+00
18 90 0.000000e+00
20 90 0.000000e+00
22 90 0.000000e+00
24 90 0.000000e+00
26 90 0.000000e+00
28 90 0.000000e+00
30 90 0.000000e+00
32 90 0.000000e+00
34 90 0.000000e+00
36 90 0.000000e+00
38 90 0.000000e+00
40 90 0.000000e+00
42 90 0.000000e+00
44 90 0.000000e+00
46 90 0.000000e+00
48 90 0.000000e+00
50 90 0.000000e+00
52 90 0.000000e+00
54 90 0.000000e+00
56 90 0.000000e+00
58 90 0.000000e+00
60 90 0.000000e+00
62 90 0.000000e+00
64 90 0.000000e+00
66 90 0.000000e+00
68 90 0.000000e+00
70 90 0.000000e+00
72 90 0.000000e+00
74 90 0.000000e+00
76 90 0.000000e+00
78 90 0.000000e+00
80 90 0.000000e+00
82 90 0.000000e+00
84 90 0.000000e+00
86 90 0.000000e+00
88 90 0.000000e+00
90 90 0.000000e+00
92 90 0.000000e+00
94 90 0.000000e+00
96 90 0.000000e+00
98 90 0.000000e+00
100 90 0.000000e+00
102 90 0.000000e+00
104 90 0.000000e+00
106 90 0.000000e+00
108 90 0.000000e+00
110 90 0.000000e+00
112 90 0.000000e+00
114 90 0.000000e+00
116 90 0.000000e+00
118 90 0.000000e+00
120 90 0.000000e+00
122 90 0.000000e+00
124 90 0.000000e+00
126 90 0.000000e+00
0 92 0.000000e+00
2 92 0.000000e+00
4 92 0.000000e+00
6 92 0.000000e+00
8 92 0.000000e+00
10 92 0.000000e+00
12 92 0.000000e+00
14 92 0.000000e+00
16 92 0.000000e+00
18 92 0.000000e+00
20 92 0.000000e+00
22 92 0.000000e+00
24 92 0.000000e+00
26 92 0.000000e+00
28 92 0.000000e+00
30 92 0.000000e+00
32 92 0.000000e+00
34 92 0.000000e+00
36 92 0.000000e+00
38 92 0.000000e+00
40 92 0.000000e+00
42 92 0.000000e+00
44 92 0.000000e+00
46 92 0.000000e+00
48 92 0.000000e+00
50 92 0.000000e+00
52 92 0.000000e+00
54 92 0.000000e+00
56 92 0.000000e+00
58 92 0.000000e+00
60 92 0.000000e+00
62 92 0.000000e+00
64 92 0.000000e+00
66 92 0.000000e+00
68 92 0.000000e+00
70 92 0.000000e+00
72 92 0.000000e+00
74 92 0.000000e+00
76 92 0.000000e+00
78 92 0.000000e+00
80 92 0.000000e+00
82 92 0.000000e+00
84 92 0.000000e+00
86 92 0.000000e+00
88 92 0.000000e+00
90 92 0.000000e+00
92 92 0.000000e+00
94 92 0.000000e+00
96 92 0.000000e+00
98 92 0.000000e+00
100 92 0.000000e+00
102 92 0.000000e+00
104 92 0.000000e+00
106 92 0.000000e+00
108 92 0.000000e+00
110 92 0.000000e+00
112 92 0.000000e+00
114 92 0.000000e+00
116 92 0.000000e+00
118 92 0.000000e+00
120 92 0.000000e+00
122 92 0.000000e+00
124 92 0.000000e+00
126 92 0.000000e+00
0 94 0.000000e+00
2 94 0.000000e+00
4 94 0.000000e+00
6 94 0.000000e+00
8 94 0.000000e+00
10 94 0.000000e+00
12 94 0.000000e+00
14 94 0.000000e+00
16 94 0.000000e+00
18 94 0.000000e+00
20 94 0.000000e+00
22 94 0.000000e+00
24 94 0.000000e+00
26 94 0.000000e+00
28 94 0.000000e+00
30 94 0.000000e+00
32 94 0.000000e+00
34 94 0.000000e+00
36 94 0.000000e+00
38 94 0.000000e+00
40 94 0.000000e+00
42 94 0.000000e+00
44 94 0.000000e+00
46 94 0.000000e+00
48 94 0.000000e+00
50 94 0.000000e+00
52 94 0.000000e+00
54 94 0.000000e+00
56 94 0.000000e+00
58 94 0.000000e+00
60 94 0.000000e+00
62 94 0.000000e+00
64 94 0.000000e+00
66 94 0.000000e+00
68 94 0.000000e+00
70 94 0.000000e+00
72 94 0.000000e+00
74 94 0.000000e+00
76 94 0.000000e+00
78 94 0.000000e+00
80 94 0.000000e+00
82 94 0.000000e+00
84 94 0.000000e+00
86 94 0.000000e+00
88 94 0.000000e+00
90 94 0.000000e+00
92 94 0.000000e+00
94 94 0.000000e+00
96 94 0.000000e+00
98 94 0.000000e+00
100 94 0.000000e+00
102 94 0.000000e+00
104 94 0.000000e+00
106 94 0.000000e+00
108 94 0.000000e+00
110 94 0.000000e+00
112 94 0.000000e+00
114 94 0.000000e+00
116 94 0.000000e+00
118 94 0.000000e+00
120 94 0.000000e+00
122 94 0.000000e+00
124 94 0.000000e+00
126 94 0.000000e+00
0 96 0.000000e+00
2 96 0.000000e+00
4 96 0.000000e+00
6 96 0.000000e+00
8 96 0.000000e+00
10 96 0.000000e+00
12 96 0.000000e+00
14 96 0.000000e+00
16 96 0.000000e+00
18 96 0.000000e+00
20 96 0.000000e+00
22 96 0.000000e+00
24 96 0.000000e+00
26 96 0.000000e+00
28 96 0.000000e+00
30 96 0.000000e+00
32 96 0.000000e+00
34 96 0.000000e+00
36 96 0.000000e+00
38 96 0.000000e+00
40 96 0.000000e+00
42 96 0.000000e+00
44 96 0.000000e+00
46 96 0.000000e+00
48 96 0.000000e+00
50 96 0.000000e+00
52 96 0.000000e+00
54 96 0.000000e+00
56 96 0.000000e+00
58 96 0.000000e+00
60 96 0.000000e+00
62 96 0.000000e+00
64 96 0.000000e+00
66 96 0.000000e+00
68 96 0.000000e+00
70 96 0.000000e+00
72 96 0.000000e+00
74 96 0.000000e+00
76 96 0.000000e+00
78 96 0.000000e+00
80 96 0.000000e+00
82 96 0.000000e+00
84 96 0.000000e+00
86 96 0.000000e+00
88 96 0.000000e+00
90 96 0.000000e+00
92 96 0.000000e+00
94 96 0.000000e+00
96 96 0.000000e+00
98 96 0.000000e+00
100 96 0.000000e+00
102 96 0.000000e+00
104 96 0.000000e+00
106 96 0.000000e+00
108 96 0.000000e+00
110 96 0.000000e+00
112 96 0.000000e+00
114 96 0.000000e+00
116 96 0.000000e+00
118 96 0.000000e+00
120 96 0.000000e+00
122 96 0.000000e+00
124 96 0.000000e+00
126 96 0.000000e+00
0 98 0.000000e+00
2 98 0.000000e+00
4 98 0.000000e+00
6 98 0.000000e+00
8 98 0.000000e+00
10 98 0.000000e+00
12 98 0.000000e+00
14 98 0.000000e+00
16 98 0.000000e+00
18 98 0.000000e+00
20 98 0.000000e+00
22 98 0.000000e+00
24 98 0.000000e+00
26 98 0.000000e+00
28 98 0.000000e+00
30 98 0.000000e+00
32 98 0.000000e+00
34 98 0.000000e+00
36 98 0.000000e+00
38 98 0.000000e+00
40 98 0.000000e+00
42 98 0.000000e+00
44 98 0.000000e+00
46 98 0.000000e+00
48 98 0.000000e+00
50 98 0.000000e+00
52 98 0.000000e+00
54 98 0.000000e+00
56 98 0.000000e+00
58 98 0.000000e+00
60 98 0.000000e+00
62 98 0.000000e+00
64 98 0.000000e+00
66 98 0.000000e+00
68 98 0.000000e+00
70 98 0.000000e+00
72 98 0.000000e+00
74 98 0.000000e+00
76 98 0.000000e+00
78 98 0.000000e+00
80 98 0.000000e+00
82 98 0.000000e+00
84 98 0.000000e+00
86 98 0.000000e+00
88 98 0.000000e+00
90 98 0.000000e+00
92 98 0.000000e+00
94 98 0.000000e+00
96 98 0.000000e+00
98 98 0.000000e+00
100 98 0.000000e+00
102 98 0.000000e+00
104 98 0.000000e+00
106 98 0.000000e+00
108 98 0.000000e+00
110 98 0.000000e+00
112 98 0.000000e+00
114 98 0.000000e+00
116 98 0.000000e+00
118 98 0.000000e+00
120 98 0.000000e+00
122 98 0.000000e+00
124 98 0.000000e+00
126 98 0.000000e+00
0 100 0.000000e+00
2 100 0.000000e+00
4 100 0.000000e+00
6 100 0.000000e+00
8 100 0.000000e+00
10 100 0.000000e+00
12 100 0.000000e+00
14 100 0.000000e+00
16 100 0.000000e+00
18 100 0.000000e+00
20 100 0.000000e+00
22 100 0.000000e+00
24 100 0.000000e+00
26 100 0.000000e+00
28 100 0.000000e+00
30 100 0.000000e+00
32 100 0.000000e+00
34 100 0.000000e+00
36 100 0.000000e+00
38 100 0.000000e+00
40 100 0.000000e+00
42 100 0.000000e+00
44 100 0.000000e+00
46 100 0.000000e+00
48 100 0.000000e+00
50 100 0.000000e+00
52 100 0.000000e+00
54 100 0.000000e+00
56 100 0.000000e+00
58 100 0.000000e+00
60 100 0.000000e+00
62 100 0.000000e+00
64 100 0.000000e+00
66 100 0.000000e+00
68 100 0.000000e+00
70 100 0.000000e+00
72 100 0.000000e+00
74 100 0.000000e+00
76 100 0.000000e+00
78 100 0.000000e+00
80 100 0.000000e+00
82 100 0.000000e+00
84 100 0.000000e+00
86 100 0.000000e+00
88 100 0.000000e+00
90 100 0.000000e+00
92 100 0.000000e+00
94 100 0.000000e+00
96 100 0.000000e+00
98 100 0.000000e+00
100 100 0.000000e+00
102 100 0.000000e+00
104 100 0.000000e+00
106 100 0.000000e+00
108 100 0.000000e+00
110 100 0.000000e+00
112 100 0.000000e+00
114 100 0.000000e+00
116 100 0.000000e+00
118 100 0.000000e+00
120 100 0.000000e+00
122 100 0.000000e+00
124 100 0.000000e+00
126 100 0.000000e+00
0 102 0.000000e+00
2 102 0.000000e+00
4 102 0.000000e+00
6 102 0.000000e+00
8 102 0.000000e+00
10 102 0.000000e+00
12 102 0.000000e+00
14 102 0.000000e+00
16 102 0.000000e+00
18 102 0.000000e+00
20 102 0.000000e+00
22 102 0.000000e+00
24 102 0.000000e+00
26 102 0.000000e+00
28 102 0.000000e+00
30 102 0.000000e+00
32 102 0.000000e+00
34 102 0.000000e+00
36 102 0.000000e+00
38 102 0.000000e+00
40 102 0.000000e+00
42 102 0.000000e+00
44 102 0.000000e+00
46 102 0.000000e+00
48 102 0.000000e+00
50 102 0.000000e+00
52 102 0.000000e+00
54 102 0.000000e+00
56 102 0.000000e+00
58 102 0.000000e+00
60 102 0.000000e+00
62 102 0.000000e+00
64 102 0.000000e+00
66 102 0.000000e+00
68 102 0.000000e+00
70 102 0.000000e+00
72 102 0.000000e+00
74 102 0.000000e+00
76 102 0.000000e+00
78 102 0.000000e+00
80 102 0.000000e+00
82 102 0.000000e+00
84 102 0.000000e+00
86 102 0.000000e+00
88 102 0.000000e+00
90 102 0.000000e+00
92 102 0.000000e+00
94 102 0.000000e+00
96 102 0.000000e+00
98 102 0.000000e+00
100 102 0.000000e+00
102 102 0.000000e+00
104 102 0.000000e+00
106 102 0.000000e+00
108 102 0.000000e+00
110 102 0.000000e+00
112 102 0.000000e+00
114 102 0.000000e+00
116 102 0.000000e+00
118 102 0.000000e+00
120 102 0.000000e+00
122 102 0.000000e+00
124 102 0.000000e+00
126 102 0.000000e+00
0 104 0.000000e+00
2 104 0.000000e+00
4 104 0.000000e+00
6 104 0.000000e+00
8 104 0.000000e+00
10 104 0.000000e+00
12 104 0.000000e+00
14 104 0.000000e+00
16 104 0.000000e+00
18 104 0.000000e+00
20 104 0.000000e+00
22 104 0.000000e+00
24 104 0.000000e+00
26 104 0.000000e+00
28 104 0.000000e+00
30 104 0.000000e+00
32 104 0.000000e+00
34 104 0.000000e+00
36 104 0.000000e+00
38 104 0.000000e+00
40 104 0.000000e+00
42 104 0.000000e+00
44 104 0.000000e+00
46 104 0.000000e+00
48 104 0.000000e+00
50 104 0.000000e+00
52 104 0.000000e+00
54 104 0.000000e+00
56 104 0.000000e+00
58 104 0.000000e+00
60 104 0.000000e+00
62 104 0.000000e+00
64 104 0.000000e+00
66 104 0.000000e+00
68 104 0.000000e+00
70 104 0.000000e+00
72 104 0.000000e+00
74 104 0.000000e+00
76 104 0.000000e+00
78 104 0.000000e+00
80 104 0.000000e+00
82 104 0.000000e+00
84 104 0.000000e+00
86 104 0.000000e+00
88 104 0.000000e+00
90 104 0.000000e+00
92 104 0.000000e+00
94 104 0.000000e+00
96 104 0.000000e+00
98 104 0.000000e+00
100 104 0.000000e+00
102 104 0.000000e+00
104 104 0.000000e+00
106 104 0.000000e+00
108 104 0.000000e+00
110 104 0.000000e+00
112 104 0.000000e+00
114 104 0.000000e+00
116 104 0.000000e+00
118 104 0.000000e+00
120 104 0.000000e+00
122 104 0.000000e+00
124 104 0.000000e+00
126 104 0.000000e+00
0 106 0.000000e+00
2 106 0.000000e+00
4 106 0.000000e+00
6 106 0.000000e+00
8 106 0.000000e+00
10 106 0.000000e+00
12 106 0.000000e+00
14 106 0.000000e+00
16 106 0.000000e+00
18 106 0.000000e+00
20 106 0.000000e+00
22 106 0.000000e+00
24 106 0.000000e+00
26 106 0.000000e+00
28 106 0.000000e+00
30 106 0.000000e+00
32 106 0.000000e+00
34 106 0.000000e+00
36 106 0.000000e+00
38 106 0.000000e+00
40 106 0.000000e+00
42 106 0.000000e+00
44 106 0.000000e+00
46 106 0.000000e+00
48 106 0.000000e+00
50 106 0.000000e+00
52 106 0.000000e+00
54 106 0.000000e+00
56 106 0.000000e+00
58 106 0.000000e+00
60 106 0.000000e+00
62 106 0.000000e+00
64 106 0.000000e+00
66 106 0.000000e+00
68 106 0.000000e+00
70 106 0.000000e+00
72 106 0.000000e+00
74 106 0.000000e+00
76 106 0.000000e+00
78 106 0.000000e+00
80 106 0.000000e+00
82 106 0.000000e+00
84 106 0.000000e+00
86 106 0.000000e+00
88 106 0.000000e+00
90 106 0.000000e+00
92 106 0.000000e+00
94 106 0.000000e+00
96 106 0.000000e+00
98 106 0.000000e+00
100 106 0.000000e+00
102 106 0.000000e+00
104 106 0.000000e+00
106 106 0.000000e+00
108 106 0.000000e+00
110 106 0.000000e+00
112 106 0.000000e+00
114 106 0.000000e+00
116 106 0.000000e+00
118 106 0.000000e+00
120 106 0.000000e+00
122 106 0.000000e+00
124 106 0.000000e+00
126 106 0.000000e+00
0 108 0.000000e+00
2 108 0.000000e+00
4 108 0.000000e+00
6 108 0.000000e+00
8 108 0.000000e+00
10 108 0.000000e+00
12 108 0.000000e+00
14 108 0.000000e+00
16 108 0.000000e+00
18 108 0.000000e+00
20 108 0.000000e+00
22 108 0.000000e+00
24 108 0.000000e+00
26 108 0.000000e+00
28 108 0.000000e+00
30 108 0.000000e+00
32 108 0.000000e+00
34 108 0.000000e+00
36 108 0.000000e+00
38 108 0.000000e+00
40 108 0.000000e+00
42 108 0.000000e+00
44 108 0.000000e+00
46 108 0.000000e+00
48 108 0.000000e+00
50 108 0.000000e+00
52 108 0.000000e+00
54 108 0.000000e+00
56 108 0.000000e+00
58 108 0.000000e+00
60 108 0.000000e+00
62 108 0.000000e+00
64 108 0.000000e+00
66 108 0.000000e+00
68 108 0.000000e+00
70 108 0.000000e+00
72 108 0.000000e+00
74 108 0.000000e+00
76 108 0.000000e+00
78 108 0.000000e+00
80 108 0.000000e+00
82 108 0.000000e+00
84 108 0.000000e+00
86 108 0.000000e+00
88 108 0.000000e+00
90 108 0.000000e+00
92 108 0.000000e+00
94 108 0.000000e+00
96 108 0.000000e+00
98 108 0.000000e+00
100 108 0.000000e+00
102 108 0.000000e+00
104 108 0.000000e+00
106 108 0.000000e+00
108 108 0.000000e+00
110 108 0.000000e+00
112 108 0.000000e+00
114 108 0.000000e+00
116 108 0.000000e+00
118 108 0.000000e+00
120 108 0.000000e+00
122 108 0.000000e+00
124 108 0.000000e+00
126 108 0.000000e+00
0 110 0.000000e+00
2 110 0.000000e+00
4 110 0.000000e+00
6 110 0.000000e+00
8 110 0.000000e+00
10 110 0.000000e+00
12 110 0.000000e+00
14 110 0.000000e+00
16 110 0.000000e+00
18 110 0.000000e+00
20 110 0.000000e+00
22 110 0.000000e+00
24 110 0.000000e+00
26 110 0.000000e+00
28 110 0.000000e+00
30 110 0.000000e+00
32 110 0.000000e+00
34 110 0.000000e+00
36 110 0.000000e+00
38 110 0.000000e+00
40 110 0.000000e+00
42 110 0.000000e+00
44 110 0.000000e+00
46 110 0.000000e+00
48 110 0.000000e+00
50 110 0.000000e+00
52 110 0.000000e+00
54 110 0.000000e+00
56 110 0.000000e+00
58 110 0.000000e+00
60 110 0.000000e+00
62 110 0.000000e+00
64 110 0.000000e+00
66 110 0.000000e+00
68 110 0.000000e+00
70 110 0.000000e+00
72 110 0.000000e+00
74 110 0.000000e+00
76 110 0.000000e+00
78 110 0.000000e+00
80 110 0.000000e+00
82 110 0.000000e+00
84 110 0.000000e+00
86 110 0.000000e+00
88 110 0.000000e+00
90 110 0.000000e+00
92 110 0.000000e+00
94 110 0.000000e+00
96 110 0.000000e+00
98 110 0.000000e+00
100 110 0.000000e+00
102 110 0.000000e+00
104 110 0.000000e+00
106 110 0.000000e+00
108 110 0.000000e+00
110 110 0.000000e+00
112 110 0.000000e+00
114 110 0.000000e+00
116 110 0.000000e+00
118 110 0.000000e+00
120 110 0.000000e+00
122 110 0.000000e+00
124 110 0.000000e+00
126 110 0.000000e+00
0 112 0.000000e+00
2 112 0.000000e+00
4 112 0.000000e+00
6 112 0.000000e+00
8 112 0.000000e+00
10 112 0.000000e+00
12 112 0.000000e+00
14 112 0.000000e+00
16 112 0.000000e+00
18 112 0.000000e+00
20 112 0.000000e+00
22 112 0.000000e+00
24 112 0.000000e+00
26 112 0.000000e+00
28 112 0.000000e+00
30 112 0.000000e+00
32 112 0.000000e+00
34 112 0.000000e+00
36 112 0.000000e+00
38 112 0.000000e+00
40 112 0.000000e+00
42 112 0.000000e+00
44 112 0.000000e+00
46 112 0.000000e+00
48 112 0.000000e+00
50 112 0.000000e+00
52 112 0.000000e+00
54 112 0.000000e+00
56 112 0.000000e+00
58 112 0.000000e+00
60 112 0.000000e+00
62 112 0.000000e+00
64 112 0.000000e+00
66 112 0.000000e+00
68 112 0.000000e+00
70 112 0.000000e+00
72 112 0.000000e+00
74 112 0.000000e+00
76 112 0.000000e+00
78 112 0.000000e+00
80 112 0.000000e+00
82 112 0.000000e+00
84 112 0.000000e+00
86 112 0.000000e+00
88 112 0.000000e+00
90 112 0.000000e+00
92 112 0.000000e+00
94 112 0.000000e+00
96 112 0.000000e+00
98 112 0.000000e+00
100 112 0.000000e+00
102 112 0.000000e+00
104 112 0.000000e+00
106 112 0.000000e+00
108 112 0.000000e+00
110 112 0.000000e+00
112 112 0.000000e+00
114 112 0.000000e+00
116 112 0.000000e+00
118 112 0.000000e+00
120 112 0.000000e+00
122 112 0.000000e+00
124 112 0.000000e+00
126 112 0.000000e+00
0 114 0.000000e+00
2 114 0.000000e+00
4 114 0.000000e+00
6 114 0.000000e+00
8 114 0.000000e+00
10 114 0.000000e+00
12 114 0.000000e+00
14 114 0.000000e+00
16 114 0.000000e+00
18 114 0.000000e+00
20 114 0.000000e+00
22 114 0.000000e+00
24 114 0.000000e+00
26 114 0.000000e+00
28 114 0.000000e+00
30 114 0.000000e+00
32 114 0.000000e+00
34 114 0.000000e+00
36 114 0.000000e+00
38 114 0.000000e+00
40 114 0.000000e+00
42 114 0.000000e+00
44 114 0.000000e+00
46 114 0.000000e+00
48 114 0.000000e+00
50 114 0.000000e+00
52 114 0.000000e+00
54 114 0.000000e+00
56 114 0.000000e+00
58 114 0.000000e+00
60 114 0.000000e+00
62 114 0.000000e+00
64 114 0.000000e+00
66 114 0.000000e+00
68 114 0.000000e+00
70 114 0.000000e+00
72 114 0.000000e+00
74 114 0.000000e+00
76 114 0.000000e+00
78 114 0.000000e+00
80 114 0.000000e+00
82 114 0.000000e+00
84 114 0.000000e+00
86 114 0.000000e+00
88 114 0.000000e+00
90 114 0.000000e+00
92 114 0.000000e+00
94 114 0.000000e+00
96 114 0.000000e+00
98 114 0.000000e+00
100 114 0.000000e+00
102 114 0.000000e+00
104 114 0.000000e+00
106 114 0.000000e+00
108 114 0.000000e+00
110 114 0.000000e+00
112 114 0.000000e+00
114 114 0.000000e+00
116 114 0.000000e+00
118 114 0.000000e+00
120 114 0.000000e+00
122 114 0.000000e+00
124 114 0.000000e+00
126 114 0.000000e+00
0 116 0.000000e+00
2 116 0.000000e+00
4 116 0.000000e+00
6 116 0.000000e+00
8 116 0.000000e+00
10 116 0.000000e+00
12 116 0.000000e+00
14 116 0.000000e+00
16 116 0.000000e+00
18 116 0.000000e+00
20 116 0.000000e+00
22 116 0.000000e+00
24 116 0.000000e+00
26 116 0.000000e+00
28 116 0.000000e+00
30 116 0.000000e+00
32 116 0.000000e+00
34 116 0.000000e+00
36 116 0.000000e+00
38 116 0.000000e+00
40 116 0.000000e+00
42 116 0.000000e+00
44 116 0.000000e+00
46 116 0.000000e+00
48 116 0.000000e+00
50 116 0.000000e+00
52 116 0.000000e+00
54 116 0.000000e+00
56 116 0.000000e+00
58 116 0.000000e+00
60 116 0.000000e+00
62 116 0.000000e+00
64 116 0.000000e+00
66 116 0.000000e+00
68 116 0.000000e+00
70 116 0.000000e+00
72 116 0.000000e+00
74 116 0.000000e+00
76 116 0.000000e+00
78 116 0.000000e+00
80 116 0.000000e+00
82 116 0.000000e+00
84 116 0.000000e+00
86 116 0.000000e+00
88 116 0.000000e+00
90 116 0.000000e+00
92 116 0.000000e+00
94 116 0.000000e+00
96 116 0.000000e+00
98 116 0.000000e+00
100 116 0.000000e+00
102 116 0.000000e+00
104 116 0.000000e+00
106 116 0.000000e+00
108 116 0.000000e+00
110 116 0.000000e+00
112 116 0.000000e+00
114 116 0.000000e+00
116 116 0.000000e+00
118 116 0.000000e+00
120 116 0.000000e+00
122 116 0.000000e+00
124 116 0.000000e+00
126 116 0.000000e+00
0 118 0.000000e+00
2 118 0.000000e+00
4 118 0.000000e+00
6 118 0.000000e+00
8 118 0.000000e+00
10 118 0.000000e+00
12 118 0.000000e+00
14 118 0.000000e+00
16 118 0.000000e+00
18 118 0.000000e+00
20 118 0.000000e+00
22 118 0.000000e+00
24 118 0.000000e+00
26 118 0.000000e+00
28 118 0.000000e+00
30 118 0.000000e+00
32 118 0.000000e+00
34 118 0.000000e+00
36 118 0.000000e+00
38 118 0.000000e+00
40 118 0.000000e+00
42 118 0.000000e+00
44 118 0.000000e+00
46 118 0.000000e+00
48 118 0.000000e+00
50 118 0.000000e+00
52 118 0.000000e+00
54 118 0.000000e+00
56 118 0.000000e+00
58 118 0.000000e+00
60 118 0.000000e+00
62 118 0.000000e+00
64 118 0.000000e+00
66 118 0.000000e+00
68 118 0.000000e+00
70 118 0.000000e+00
72 118 0.000000e+00
74 118 0.000000e+00
76 118 0.000000e+00
78 118 0.000000e+00
80 118 0.000000e+00
82 118 0.000000e+00
84 118 0.000000e+00
86 118 0.000000e+00
88 118 0.000000e+00
90 118 0.000000e+00
92 118 0.000000e+00
94 118 0.000000e+00
96 118 0.000000e+00
98 118 0.000000e+00
100 118 0.000000e+00
102 118 0.000000e+00
104 118 0.000000e+00
106 118 0.000000e+00
108 118 0.000000e+00
110 118 0.000000e+00
112 118 0.000000e+00
114 118 0.000000e+00
116 118 0.000000e+00
118 118 0.000000e+00
120 118 0.000000e+00
122 118 0.000000e+00
124 118 0.000000e+00
126 118 0.000000e+00
0 120 0.000000e+00
2 120 0.000000e+00
4 120 0.000000e+00
6 120 0.000000e+00
8 120 0.000000e+00
10 120 0.000000e+00
12 120 0.000000e+00
14 120 0.000000e+00
16 120 0.000000e+00
18 120 0.000000e+00
20 120 0.000000e+00
22 120 0.000000e+00
24 120 0.000000e+00
26 120 0.000000e+00
28 120 0.000000e+00
30 120 0.000000e+00
32 120 0.000000e+00
34 120 0.000000e+00
36 120 0.000000e+00
38 120 0.000000e+00
40 120 0.000000e+00
42 120 0.000000e+00
44 120 0.000000e+00
46 120 0.000000e+00
48 120 0.000000e+00
50 120 0.000000e+00
52 120 0.000000e+00
54 120 0.000000e+00
56 120 0.000000e+00
58 120 0.000000e+00
60 120 0.000000e+00
62 120 0.000000e+00
64 120 0.000000e+00
66 120 0.000000e+00
68 120 0.000000e+00
70 120 0.000000e+00
72 120 0.000000e+00
74 120 0.000000e+00
76 120 0.000000e+00
78 120 0.000000e+00
80 120 0.000000e+00
82 120 0.000000e+00
84 120 0.000000e+00
86 120 0.000000e+00
88 120 0.000000e+00
90 120 0.000000e+00
92 120 0.000000e+00
94 120 0.000000e+00
96 120 0.000000e+00
98 120 0.000000e+00
100 120 0.000000e+00
102 120 0.000000e+00
104 120 0.000000e+00
106 120 0.000000e+00
108 120 0.000000e+00
110 120 0.000000e+00
112 120 0.000000e+00
114 120 0.000000e+00
116 120 0.000000e+00
118 120 0.000000e+00
120 120 0.000000e+00
122 120 0.000000e+00
124 120 0.000000e+00
126 120 0.000000e+00
0 122 0.000000e+00
2 122 0.000000e+00
4 122 0.000000e+00
6 122 0.000000e+00
8 122 0.000000e+00
10 122 0.000000e+00
12 122 0.000000e+00
14 122 0.000000e+00
16 122 0.000000e+00
18 122 0.000000e+00
20 122 0.000000e+00
22 122 0.000000e+00
24 122 0.000000e+00
26 122 0.000000e+00
28 122 0.000000e+00
30 122 0.000000e+00
32 122 0.000000e+00
34 122 0.000000e+00
36 122 0.000000e+00
38 122 0.000000e+00
40 122 0.000000e+00
42 122 0.000000e+00
44 122 0.000000e+00
46 122 0.000000e+00
48 122 0.000000e+00
50 122 0.000000e+00
52 122 0.000000e+00
54 122 0.000000e+00
56 122 0.000000e+00
58 122 0.000000e+00
60 122 0.000000e+00
62 122 0.000000e+00
64 122 0.000000e+00
66 122 0.000000e+00
68 122 0.000000e+00
70 122 0.000000e+00
72 122 0.000000e+00
74 122 0.000000e+00
76 122 0.000000e+00
78 122 0.000000e+00
80 122 0.000000e+00
82 122 0.000000e+00
84 122 0.000000e+00
86 122 0.000000e+00
88 122 0.000000e+00
90 122 0.000000e+00
92 122 0.000000e+00
94 122 0.000000e+00
96 122 0.000000e+00
98 122 0.000000e+00
100 122 0.000000e+00
102 122 0.000000e+00
104 122 0.000000e+00
106 122 0.000000e+00
108 122 0.000000e+00
110 122 0.000000e+00
112 122 0.000000e+00
114 122 0.000000e+00
116 122 0.000000e+00
118 122 0.000000e+00
120 122 0.000000e+00
122 122 0.000000e+00
124 122 0.000000e+00
126 122 0.000000e+00
0 124 0.000000e+00
2 124 0.000000e+00
4 124 0.000000e+00
6 124 0.000000e+00
8 124 0.000000e+00
10 124 0.000000e+00
12 124 0.000000e+00
14 124 0.000000e+00
16 124 0.000000e+00
18 124 0.000000e+00
20 124 0.000000e+00
22 124 0.000000e+00
24 124 0.000000e+00
26 124 0.000000e+00
28 124 0.000000e+00
30 124 0.000000e+00
32 124 0.000000e+00
34 124 0.000000e+00
36 124 0.000000e+00
38 124 0.000000e+00
40 124 0.000000e+00
42 124 0.000000e+00
44 124 0.000000e+00
46 124 0.000000e+00
48 124 0.000000e+00
50 124 0.000000e+00
52 124 0.000000e+00
54 124 0.000000e+00
56 124 0.000000e+00
58 124 0.000000e+00
60 124 0.000000e+00
62 124 0.000000e+00
64 124 0.000000e+00
66 124 0.000000e+00
68 124 0.000000e+00
70 124 0.000000e+00
72 124 0.000000e+00
74 124 0.000000e+00
76 124 0.000000e+00
78 124 0.000000e+00
80 124 0.000000e+00
82 124 0.000000e+00
84 124 0.000000e+00
86 124 0.000000e+00
88 124 0.000000e+00
90 124 0.000000e+00
92 124 0.000000e+00
94 124 0.000000e+00
96 124 0.000000e+00
98 124 0.000000e+00
100 124 0.000000e+00
102 124 0.000000e+00
104 124 0.000000e+00
106 124 0.000000e+00
108 124 0.000000e+00
110 124 0.000000e+00
112 124 0.000000e+00
114 124 0.000000e+00
116 124 0.000000e+00
118 124 0.000000e+00
120 124 0.000000e+00
122 124 0.000000e+00
124 124 0.000000e+00
126 124 0.000000e+00
0 126 0.000000e+00
2 126 0.000000e+00
4 126 0.000000e+00
6 126 0.000000e+00
8 126 0.000000e+00
10 126 0.000000e+00
12 126 0.000000e+00
14 126 0.000000e+00
16 126 0.000000e+00
18 126 0.000000e+00
20 126 0.000000e+00
22 126 0.000000e+00
24 126 0.000000e+00
26 126 0.000000e+00
28 126 0.000000e+00
30 126 0.000000e+00
32 126 0.000000e+00
34 126 0.000000e+00
36 126 0.000000e+00
38 126 0.000000e+00
40 126 0.000000e+00
42 126 0.000000e+00
44 126 0.000000e+00
46 126 0.000000e+00
48 126 0.000000e+00
50 126 0.000000e+00
52 126 0.000000e+00
54 126 0.000000e+00
56 126 0.000000e+00
58 126 0.000000e+00
60 126 0.000000e+00
62 126 0.000000e+00
64 126 0.000000e+00
66 126 0.000000e+00
68 126 0.000000e+00
70 126 0.000000e+00
72 126 0.000000e+00
74 126 0.000000e+00
76 126 0.000000e+00
78 126 0.000000e+00
80 126 0.000000e+00
82 126 0.000000e+00
84 126 0.000000e+00
86 126 0.000000e+00
88 126 0.000000e+00
90 126 0.000000e+00
92 126 0.000000e+00
94 126 0.000000e+00
96 126 0.000000e+00
98 126 0.000000e+00
100 126 0.000000e+00
102 126 0.000000e+00
104 126 0.000000e+00
106 126 0.000000e+00
108 126 0.000000e+00
110 126 0.000000e+00
112 126 0.000000e+00
114 126 0.000000e+00
116 126 0.000000e+00
118 126 0.000000e+00
120 126 0.000000e+00
122 126 0.000000e+00
124 126 0.000000e+00
126 126 0.000000e+00


==> acoustic_energy_figure.dat <==
timestep theory measured_14 measured_17
0 1 1.02869 0.992071
1 1.00449 0.986769 0.995003
2 1.00624 1.00331 0.964325
3 1.00416 1.03001 1.02755
4 1.00449 1.01337 1.00781
5 1.00085 0.942555 1.04058
6 0.999144 1.01693 0.966807
7 0.990715 1.03018 0.986127
8 0.983021 1.09356 0.93442
9 0.966725 0.937126 0.90793
10 0.951278 0.945184 0.961851
11 0.927322 0.922844 0.889939
12 0.905698 0.876725 0.897273
13 0.877398 0.911766 0.851941
14 0.853384 0.751015 0.776448
15 0.825208 0.830078 0.806897
16 0.80261 0.763385 0.759771
17 0.778029 0.679179 0.749512
18 0.759022 0.855843 0.743618
19 0.739399 0.714291 0.737043
20 0.72414 0.762816 0.710032
21 0.708894 0.760016 0.678489
22 0.696167 0.624472 0.687853
23 0.683702 0.631849 0.691002
24 0.67195 0.788334 0.654108
25 0.660667 0.58882 0.631296
26 0.648799 0.516192 0.642351
27 0.637737 0.69654 0.610108
28 0.625459 0.568895 0.566378
29 0.61445 0.559047 0.615513
30 0.602196 0.525947 0.564401
31 0.591736 0.611729 0.612658
32 0.580435 0.507417 0.564937
33 0.571423 0.563796 0.559706
34 0.562158 0.5573 0.588118
35 0.555488 0.546829 0.568953
36 0.549008 0.475901 0.528893
37 0.545013 0.537274 0.527325
38 0.541199 0.582317 0.520612


==> ibm_data/convergence_data.dat <==
step statevector_err shots_err ibm_err
1 8.10674485745372e-05 8.078114940221628e-05 8.10674485745372e-05
2 6.433916843474352e-05 6.396236350564878e-05 6.753643181213577e-05
3 5.225243499357849e-05 5.4396911024463854e-05 6.067096075871387e-05
4 4.204172277270844e-05 4.4759055687646487e-05 6.130379955966414e-05
5 3.4891422793910744e-05 3.991919889500283e-05 6.056741107395513e-05
6 2.921518238088372e-05 3.289513537012357e-05 6.087218713266157e-05
7 2.4452496486202982e-05 2.7923916113533395e-05 5.7842743637398146e-05
8 2.0280617819780906e-05 2.1019527150527833e-05 5.2880551457752064e-05
9 1.660173426934344e-05 1.7468165360995736e-05 3.967899390664084e-05
10 1.3454535632859954e-05 1.5199681044734957e-05 4.7025754445302534e-05
11 1.0817150479965736e-05 1.1962581280650536e-05 5.654852988946318e-05
12 8.677338964362716e-06 9.598701292718033e-06 5.076429247179092e-05
13 6.962502554486454e-06 8.916282942030549e-06 5.225349267244433e-05
14 5.6091951119420855e-06 8.39341281210168e-06 5.272231145437246e-05
15 4.540244139956664e-06 7.522084831598018e-06 4.7771784718997654e-05


==> ibm_data/ibm_step15_density_abs.dat <==
x y value
0 7 7.479718164429551e-19
1 7 1.2335634253441911e-18
2 7 3.470704033290709e-19
3 7 6.293528770584374e-19
4 7 2.0057642989707557e-20
5 7 2.340136252201488e-21
6 7 2.7621030960081323e-20
7 7 6.082382231707826e-20
0 6 0.013608193903180367
1 6 0.01283047180063374
2 6 0.006960388127457777
3 6 0.0017678009647374296
4 6 0.008226006241808265
5 6 0.006445729756514724
6 6 0.005720475599563368
7 6 0.004830057145229093
0 5 0.018615709804328025
1 5 0.010555813540661653
2 5 0.006222289217765953
3 5 0.003814387031640607
4 5 0.004241349920983975
5 5 0.005977645973406575
6 5 0.007810421588072631
7 5 0.005086941312290255
0 4 0.016943465025378038
1 4 0.015921767784180037
2 4 6.849321338742457e-20
3 4 2.1749454412966216e-19
4 4 0.0003012833790771441
5 4 0.006393202640488978
6 4 0.009897263969349614
7 4 0.004910280715831467
0 3 0.011321310172345231
1 3 0.01737189135092189
2 3 1.0427459887845129e-19
3 3 4.081530491410531e-19
4 3 0.0026961640134328555
5 3 0.008243149607548806
6 3 0.010675459516258095
7 3 0.005101197304805877
0 2 0.011217200419602943
1 2 0.014588953364056047
2 2 0.004090099300681476
3 2 0.0012973806285895987
4 2 0.010195543486632217
5 2 0.01024731928204043
6 2 0.009899436746137915
7 2 0.0058894595454843345
0 1 0.019841807188594816
1 1 0.012512866397905657
2 1 0.003621910058368231
3 1 0.0023060653027692944
4 1 0.01191827237470877
5 1 0.009539919789387627
6 1 0.008120991483049211
7 1 0.006722860250796021
0 0 1.1337887679948245e-19
1 0 5.044358909363815e-20
2 0 6.554215267780504e-19
3 0 4.40547013940906e-19
4 0 4.042874219403889e-20
5 0 9.833638704038046e-21
6 0 7.836558663944794e-20
7 0 8.548979505506463e-20


==> ibm_data/ibm_step15_density_ideal.dat <==
x y value
0 7 -7.479718164429551e-19
1 7 -1.2335634253441911e-18
2 7 -3.470704033290709e-19
3 7 -6.293528770584374e-19
4 7 -2.0057642989707557e-20
5 7 -2.340136252201488e-21
6 7 2.7621030960081323e-20
7 7 6.082382231707826e-20
0 6 0.0199308007866308
1 6 0.019930800786630794
2 6 0.013201470678511474
3 6 0.007224933095617342
4 6 0.00275737982193672
5 6 0.00029546643759086007
6 6 -0.0012197833978545584
7 6 -0.0012197833978545582
0 5 0.021021865989832886
1 5 0.02102186598983289
2 5 0.013397630959401063
3 5 0.006763667891190354
4 5 0.0019903471919457184
5 5 0.00034259071143323566
6 5 -0.000662345476576026
7 5 -0.0006623454765760259
0 4 0.025547969838380633
1 4 0.02554796983838063
2 4 -6.849321338742457e-20
3 4 -2.1749454412966216e-19
4 4 -0.0021684524447450637
5 4 -0.0007734443746999488
6 4 -0.00047116577504446335
7 4 -0.0004711657750444627
0 3 0.025547969838380622
1 3 0.02554796983838062
2 3 1.0427459887845129e-19
3 3 -4.081530491410531e-19
4 3 -0.0021684524447450676
5 3 -0.0007734443746999507
6 3 -0.0004711657750444745
7 3 -0.00047116577504447376
0 2 0.021021865989832897
1 2 0.02102186598983289
2 2 0.013397630959401073
3 2 0.006763667891190372
4 2 0.001990347191945729
5 2 0.0003425907114332285
6 2 -0.0006623454765760247
7 2 -0.0006623454765760247
0 1 0.0199308007866308
1 1 0.01993080078663079
2 1 0.013201470678511478
3 1 0.007224933095617344
4 1 0.0027573798219367265
5 1 0.0002954664375908572
6 1 -0.001219783397854551
7 1 -0.0012197833978545508
0 0 1.1337887679948245e-19
1 0 -5.044358909363815e-20
2 0 -6.554215267780504e-19
3 0 -4.40547013940906e-19
4 0 -4.042874219403889e-20
5 0 9.833638704038046e-21
6 0 7.836558663944794e-20
7 0 8.548979505506463e-20


==> ibm_data/ibm_step15_density_sim.dat <==
x y value
0 7 0.0
1 7 0.0
2 7 0.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
0 6 0.006322606883450434
1 6 0.007100328985997054
2 6 0.006241082551053698
3 6 0.005457132130879913
4 6 -0.005468626419871545
5 6 -0.006150263318923864
6 6 -0.006940258997417926
7 6 -0.006049840543083651
0 5 0.0024061561855048623
1 5 0.010466052449171237
2 5 0.00717534174163511
3 5 0.0029492808595497472
4 5 -0.002251002729038257
5 5 -0.00563505526197334
6 5 -0.008472767064648657
7 5 -0.005749286788866281
0 4 0.008604504813002593
1 4 0.00962620205420059
2 4 0.0
3 4 0.0
4 4 -0.0024697358238222077
5 4 -0.007166647015188927
6 4 -0.010368429744394078
7 4 -0.00538144649087593
0 3 0.014226659666035391
1 3 0.00817607848745873
2 3 0.0
3 3 0.0
4 3 -0.004864616458177923
5 3 -0.009016593982248758
6 3 -0.01114662529130257
7 3 -0.005572363079850351
0 2 0.009804665570229954
1 2 0.006432912625776842
2 2 0.009307531658719597
3 2 0.00806104851977997
4 2 -0.008205196294686488
5 2 -0.009904728570607202
6 2 -0.01056178222271394
7 2 -0.00655180502206036
0 1 8.89935980359859e-05
1 1 0.007417934388725134
2 1 0.009579560620143247
3 1 0.009530998398386639
4 1 -0.009160892552772044
5 1 -0.00924445335179677
6 1 -0.009340774880903763
7 1 -0.007942643648650572
0 0 0.0
1 0 0.0
2 0 0.0
3 0 0.0
4 0 0.0
5 0 0.0
6 0 0.0
7 0 0.0


==> ibm_data/ibm_step15_velocity_field_ideal.dat <==
x y ux uy
0 6 0.02 -0.0059776040600759365
1 6 0.016106416660020554 -0.005977604060075941
2 6 0.01475995791601729 -0.0034562362279442443
3 6 0.01241006319733272 -0.0008493666230296322
4 6 0.009513279406028871 0.0006871283334963826
5 6 0.007223327099026536 0.0008036930124257737
6 6 0.006083820899166956 0.0006092756053618724
7 6 0.0060838208991669555 0.0006092756053618722
0 5 0.02 -0.005646060637169584
1 5 0.018722635745637047 -0.005646060637169583
2 5 0.016905023491783664 -0.0014407153609197778
3 5 0.013396331305416795 0.0018573715158586729
4 5 0.010933211710986056 0.0030049601402366843
5 5 0.009374492460718347 0.0018302280369693787
6 5 0.008739549235238802 0.00072591547758235
7 5 0.008739549235238795 0.0007259154775823481
0 4 0.02 -0.002933471081003899
1 4 0.014658986249706596 -0.002933471081003899
4 4 0.005527002601540733 0.002204561088064543
5 4 0.007898812917513688 0.00107731163847408
6 4 0.008729617105232462 0.0003688181739638079
7 4 0.008729617105232458 0.0003688181739638089
0 3 0.02 0.002933471081003903
1 3 0.014658986249706605 0.0029334710810039024
4 3 0.005527002601540722 -0.0022045610880645303
5 3 0.007898812917513692 -0.0010773116384740669
6 3 0.008729617105232465 -0.00036881817396379956
7 3 0.008729617105232462 -0.0003688181739638003
0 2 0.02 0.0056460606371695875
1 2 0.01872263574563705 0.005646060637169593
2 2 0.016905023491783657 0.0014407153609197827
3 2 0.01339633130541678 -0.0018573715158586744
4 2 0.010933211710986056 -0.0030049601402366826
5 2 0.009374492460718352 -0.0018302280369693743
6 2 0.00873954923523881 -0.0007259154775823491
7 2 0.008739549235238805 -0.0007259154775823501
0 1 0.02 0.005977604060075949
1 1 0.016106416660020578 0.005977604060075941
2 1 0.014759957916017294 0.0034562362279442487
3 1 0.012410063197332729 0.0008493666230296338
4 1 0.009513279406028882 -0.0006871283334963818
5 1 0.007223327099026536 -0.0008036930124257727
6 1 0.006083820899166964 -0.0006092756053618665
7 1 0.006083820899166959 -0.000609275605361868


==> ibm_data/ibm_step15_x_vel_abs.dat <==
x y value
0 7 2.01185180154208e-19
1 7 5.68812857494057e-20
2 7 1.2903323295180686e-19
3 7 3.6365108042832537e-19
4 7 4.0684303349479505e-19
5 7 3.744490686949429e-19
6 7 2.097468318276363e-19
7 7 8.256624076968991e-20
0 6 0.0
1 6 0.010420684252236325
2 6 0.00895702309578355
3 6 0.005786326480921939
4 6 0.0015797662005865888
5 6 0.0016304042849561448
6 6 0.001985803402831249
7 6 0.0014065449653932255
0 5 0.0
1 5 0.00911549692122954
2 5 0.008979880105098398
3 5 0.007174054978268456
4 5 0.004665849881330713
5 5 0.0011967463778419576
6 5 0.0007946668925376821
7 5 0.004903846240964436
0 4 0.0
1 4 0.005100703131376739
2 4 1.5206119856306867e-19
3 4 1.627462142737789e-19
4 4 0.0018801428458689777
5 4 0.0012490748190864594
6 4 0.0008188101848947086
7 4 0.004972802106961553
0 3 0.0
1 3 0.005100703131376748
2 3 2.559538132938239e-19
3 3 3.454445092512083e-19
4 3 0.0018801428458689673
5 3 0.001249074819086463
6 3 0.0008188101848947121
7 3 0.004972802106961556
0 2 0.0
1 2 0.009115496921229543
2 2 0.008979880105098391
3 2 0.00717405497826844
4 2 0.004665849881330713
5 2 0.0011967463778419628
6 2 0.0007946668925376908
7 2 0.004903846240964446
0 1 0.0
1 1 0.01042068425223635
2 1 0.008957023095783553
3 1 0.005786326480921948
4 1 0.0015797662005865992
5 1 0.0016304042849561448
6 1 0.001985803402831241
7 1 0.001406544965393229
0 0 4.241349092049438e-19
1 0 4.772081704061167e-20
2 0 4.939943290263916e-19
3 0 3.8524705696156014e-19
4 0 4.542363466238422e-19
5 0 3.1533144635234833e-19
6 0 1.4918353727688243e-19
7 0 2.8345683281372516e-19


==> ibm_data/ibm_step15_x_vel_ideal.dat <==
x y value
0 7 -2.01185180154208e-19
1 7 5.68812857494057e-20
2 7 -1.2903323295180686e-19
3 7 -3.6365108042832537e-19
4 7 -4.0684303349479505e-19
5 7 -3.744490686949429e-19
6 7 -2.097468318276363e-19
7 7 8.256624076968991e-20
0 6 0.02
1 6 0.016106416660020554
2 6 0.01475995791601729
3 6 0.01241006319733272
4 6 0.009513279406028871
5 6 0.007223327099026536
6 6 0.006083820899166956
7 6 0.0060838208991669555
0 5 0.02
1 5 0.018722635745637047
2 5 0.016905023491783664
3 5 0.013396331305416795
4 5 0.010933211710986056
5 5 0.009374492460718347
6 5 0.008739549235238802
7 5 0.008739549235238795
0 4 0.02
1 4 0.014658986249706596
2 4 -1.5206119856306867e-19
3 4 -1.627462142737789e-19
4 4 0.005527002601540733
5 4 0.007898812917513688
6 4 0.008729617105232462
7 4 0.008729617105232458
0 3 0.02
1 3 0.014658986249706605
2 3 2.559538132938239e-19
3 3 3.454445092512083e-19
4 3 0.005527002601540722
5 3 0.007898812917513692
6 3 0.008729617105232465
7 3 0.008729617105232462
0 2 0.02
1 2 0.01872263574563705
2 2 0.016905023491783657
3 2 0.01339633130541678
4 2 0.010933211710986056
5 2 0.009374492460718352
6 2 0.00873954923523881
7 2 0.008739549235238805
0 1 0.02
1 1 0.016106416660020578
2 1 0.014759957916017294
3 1 0.012410063197332729
4 1 0.009513279406028882
5 1 0.007223327099026536
6 1 0.006083820899166964
7 1 0.006083820899166959
0 0 4.241349092049438e-19
1 0 -4.772081704061167e-20
2 0 -4.939943290263916e-19
3 0 -3.8524705696156014e-19
4 0 -4.542363466238422e-19
5 0 -3.1533144635234833e-19
6 0 -1.4918353727688243e-19
7 0 -2.8345683281372516e-19


==> ibm_data/ibm_step15_x_vel_sim.dat <==
x y value
0 7 0.0
1 7 0.0
2 7 0.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
0 6 0.02
1 6 0.00568573240778423
2 6 0.005802934820233742
3 6 0.006623736716410781
4 6 0.007933513205442283
5 6 0.00885373138398268
6 6 0.008069624301998205
7 6 0.00467727593377373
0 5 0.02
1 5 0.009607138824407507
2 5 0.007925143386685266
3 5 0.006222276327148339
4 5 0.0062673618296553435
5 5 0.00817774608287639
6 5 0.00794488234270112
7 5 0.003835702994274359
0 4 0.02
1 4 0.009558283118329857
2 4 0.0
3 4 0.0
4 4 0.003646859755671755
5 4 0.006649738098427229
6 4 0.007910806920337753
7 4 0.0037568149982709063
0 3 0.02
1 3 0.009558283118329857
2 3 0.0
3 3 0.0
4 3 0.003646859755671755
5 3 0.006649738098427229
6 3 0.007910806920337753
7 3 0.0037568149982709063
0 2 0.02
1 2 0.009607138824407507
2 2 0.007925143386685266
3 2 0.006222276327148339
4 2 0.0062673618296553435
5 2 0.00817774608287639
6 2 0.00794488234270112
7 2 0.003835702994274359
0 1 0.02
1 1 0.00568573240778423
2 1 0.005802934820233742
3 1 0.006623736716410781
4 1 0.007933513205442283
5 1 0.00885373138398268
6 1 0.008069624301998205
7 1 0.00467727593377373
0 0 0.0
1 0 0.0
2 0 0.0
3 0 0.0
4 0 0.0
5 0 0.0
6 0 0.0
7 0 0.0


==> ibm_data/ibm_step15_y_vel_abs.dat <==
x y value
0 7 1.1303275289881973e-18
1 7 1.4126100027175636e-18
2 7 6.740796089222222e-20
3 7 5.846261451946523e-20
4 7 1.613196365836406e-19
5 7 6.412128428338849e-20
6 7 6.256805090721081e-20
7 7 7.211903140100952e-21
0 6 0.004164567798111774
1 6 0.004178845290043999
2 6 0.001637991286127706
3 6 0.0026898635457758666
4 6 0.0011444010619438556
5 6 0.0009763376285160536
6 6 0.0011001737945454742
7 6 0.0010475002568089888
0 5 0.003871637406400375
1 5 0.003895482316572633
2 5 0.0003382668791638043
3 5 6.156158402030685e-05
4 5 0.001235675912856622
5 5 0.0001177186059787194
6 5 0.0009504403464250232
7 5 0.0009762407030152056
0 4 0.0011759234927257332
1 4 0.0012304058496348642
2 4 2.0202446195216212e-18
3 4 5.175794294587344e-19
4 4 0.0005178863555350321
5 4 0.0005782055398521476
6 4 0.001280173330871077
7 4 0.0013220190923603227
0 3 0.0011783118040640471
1 3 0.0012708248730756498
2 3 2.6313253152094388e-18
3 3 1.870025324581666e-19
4 3 0.0006162211307595524
5 3 0.0005380508805037294
6 3 0.0012270761311609338
7 3 0.0011381547761448872
0 2 0.0038740473779358985
1 2 0.004014556882276173
2 2 4.754898761223257e-06
3 2 0.0004702818573034575
4 2 0.0015309024431691702
5 2 0.00024570358850080896
6 2 0.0008327778188695893
7 2 0.0005940413959328226
0 1 0.004170206200964496
1 1 0.004391948191797673
2 1 0.0021981871891815583
3 1 0.002001757512886231
4 1 0.0006547742865375632
5 1 0.0007473711326615872
6 1 0.0009419392233684681
7 1 0.0005951164989530135
0 0 8.37902074815342e-19
1 0 6.904355228704197e-19
2 0 7.373327597246124e-20
3 0 1.780078748509136e-19
4 0 8.093584844173384e-20
5 0 1.9478089846937458e-20
6 0 2.9668179992131844e-20
7 0 3.024010673549274e-20


==> ibm_data/ibm_step15_y_vel_ideal.dat <==
x y value
0 7 1.1303275289881973e-18
1 7 1.4126100027175636e-18
2 7 6.740796089222222e-20
3 7 5.846261451946523e-20
4 7 1.613196365836406e-19
5 7 -6.412128428338849e-20
6 7 -6.256805090721081e-20
7 7 -7.211903140100952e-21
0 6 -0.0059776040600759365
1 6 -0.005977604060075941
2 6 -0.0034562362279442443
3 6 -0.0008493666230296322
4 6 0.0006871283334963826
5 6 0.0008036930124257737
6 6 0.0006092756053618724
7 6 0.0006092756053618722
0 5 -0.005646060637169584
1 5 -0.005646060637169583
2 5 -0.0014407153609197778
3 5 0.0018573715158586729
4 5 0.0030049601402366843
5 5 0.0018302280369693787
6 5 0.00072591547758235
7 5 0.0007259154775823481
0 4 -0.002933471081003899
1 4 -0.002933471081003899
2 4 2.0202446195216212e-18
3 4 5.175794294587344e-19
4 4 0.002204561088064543
5 4 0.00107731163847408
6 4 0.0003688181739638079
7 4 0.0003688181739638089
0 3 0.002933471081003903
1 3 0.0029334710810039024
2 3 2.6313253152094388e-18
3 3 -1.870025324581666e-19
4 3 -0.0022045610880645303
5 3 -0.0010773116384740669
6 3 -0.00036881817396379956
7 3 -0.0003688181739638003
0 2 0.0056460606371695875
1 2 0.005646060637169593
2 2 0.0014407153609197827
3 2 -0.0018573715158586744
4 2 -0.0030049601402366826
5 2 -0.0018302280369693743
6 2 -0.0007259154775823491
7 2 -0.0007259154775823501
0 1 0.005977604060075949
1 1 0.005977604060075941
2 1 0.0034562362279442487
3 1 0.0008493666230296338
4 1 -0.0006871283334963818
5 1 -0.0008036930124257727
6 1 -0.0006092756053618665
7 1 -0.000609275605361868
0 0 -8.37902074815342e-19
1 0 -6.904355228704197e-19
2 0 -7.373327597246124e-20
3 0 -1.780078748509136e-19
4 0 -8.093584844173384e-20
5 0 1.9478089846937458e-20
6 0 2.9668179992131844e-20
7 0 3.024010673549274e-20


==> ibm_data/ibm_step15_y_vel_sim.dat <==
x y value
0 7 0.0
1 7 0.0
2 7 0.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
0 6 -0.001813036261964163
1 6 -0.0017987587700319418
2 6 -0.0018182449418165383
3 6 0.0018404969227462343
4 6 0.0018315293954402382
5 6 0.0017800306409418273
6 6 0.0017094493999073466
7 6 0.001656775862170861
0 5 -0.0017744232307692089
1 5 -0.0017505783205969503
2 5 -0.001778982240083582
3 5 0.001795809931838366
4 5 0.0017692842273800624
5 5 0.0017125094309906593
6 5 0.0016763558240073732
7 5 0.0017021561805975536
0 4 -0.0017575475882781657
1 4 -0.0017030652313690347
2 4 -0.0
3 4 0.0
4 4 0.0016866747325295108
5 4 0.0016555171783262277
6 4 0.0016489915048348849
7 4 0.0016908372663241315
0 3 0.0017551592769398557
1 3 0.0016626462079282526
2 3 0.0
3 3 -0.0
4 3 -0.001588339957304978
5 3 -0.0016153625189777962
6 3 -0.0015958943051247333
7 3 -0.0015069729501086876
0 2 0.001772013259233689
1 2 0.00163150375489342
2 2 0.001445470259681006
3 2 -0.0013870896585552169
4 2 -0.0014740576970675124
5 2 -0.0015845244484685654
6 2 -0.0015586932964519384
7 2 -0.0013199568735151727
0 1 0.0018073978591114522
1 1 0.001585655868278268
2 1 0.0012580490387626903
3 1 -0.0011523908898565974
4 1 -0.001341902620033945
5 1 -0.0015510641450873599
6 1 -0.0015512148287303346
7 1 -0.0012043921043148815
0 0 0.0
1 0 0.0
2 0 0.0
3 0 0.0
4 0 0.0
5 0 0.0
6 0 0.0
7 0 0.0

